Mobile Wireless Network Infrastructure on Demand

In this work, we introduce Mobile Wireless In-frastructure on Demand: a framework for providing wireless connectivity to multi-robot teams via autonomously reconfiguring ad-hoc networks. In many cases, previous multi-agent systems either assumed the availability of existing communication infrastructure or were required to create a network in addition to completing their objective. Instead our system explicitly assumes the responsibility of creating and sustaining a wireless network capable of satisfying end-to-end communication requirements of a team of agents, called the task team, performing an arbitrary objective. To accomplish this goal, we propose a joint optimization framework that alternates between finding optimal network routes to support data flows between the task agents and improving the performance of the network by repositioning a collection of mobile relay nodes referred to as the network team. We demonstrate our approach with simulations and experiments wherein wireless connectivity is provided to patrolling task agents.

==> figures/3t1n.csv <==
time,min_margin,confidence,margin1,std1,conf_interval1,margin2,std2,conf_interval2,margin3,std3,conf_interval3
0,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
0.05,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
1,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
1.047,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
1.996,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
2.048,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
3.005,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
3.062,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
4.01,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
4.064,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
4.999,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
5.047,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
5.995,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
6.052,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
7,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
7.052,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
7.998,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
8.046,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
9.005,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
9.05,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
10,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
10.049,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
11.004,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
11.055,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
11.999,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
12.05,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
12.998,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
13.049,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
14.001,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
14.045,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
14.998,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
15.043,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
16.006,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
16.047,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
17.012,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
17.059,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
18.001,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
18.046,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
18.996,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
19.044,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
20.002,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
20.05,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
20.995,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
21.045,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
21.995,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
22.044,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
22.989,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
23.044,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
23.999,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
24.045,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
25.005,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
25.058,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
26.001,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
26.051,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
26.997,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
27.051,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
27.993,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
28.041,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
29.008,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
29.06,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
30,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
30.049,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
31,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
31.047,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
32,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
32.057,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
32.996,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
33.041,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
34.009,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
34.06,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
34.999,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.07335,0.038465
35.047,0.025,0.7,0.11299,0.073351,0.038465,0.11299,0.073349,0.038464,0.11299,0.073349,0.038464
36.008,0.025,0.7,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465,0.11299,0.073349,0.038464
36.059,0.025,0.7,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465,0.11299,0.073349,0.038464
36.999,0.025,0.7,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465
37.049,0.025,0.7,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465,0.11299,0.07335,0.038465
38.001,0.025,0.7,0.11361,0.073721,0.038659,0.11351,0.07354,0.038564,0.11322,0.072973,0.038267
38.057,0.025,0.7,0.11364,0.07372,0.038659,0.11358,0.073605,0.038598,0.11323,0.072925,0.038242
38.996,0.025,0.7,0.1143,0.074134,0.038876,0.11422,0.07397,0.03879,0.1134,0.072406,0.03797
39.046,0.025,0.7,0.11433,0.074151,0.038885,0.11424,0.073983,0.038797,0.1134,0.072386,0.037959
40.002,0.025,0.7,0.11485,0.074515,0.039076,0.11474,0.074307,0.038967,0.11351,0.071949,0.03773
40.054,0.025,0.7,0.1149,0.074542,0.03909,0.11476,0.074283,0.038954,0.11354,0.071961,0.037737
40.999,0.025,0.7,0.11523,0.074753,0.039201,0.11489,0.074122,0.038869,0.11378,0.072005,0.037759
41.048,0.025,0.7,0.11523,0.07475,0.039199,0.11489,0.074095,0.038856,0.1138,0.07203,0.037772
42.013,0.025,0.7,0.11523,0.074897,0.039276,0.1147,0.073882,0.038744,0.11375,0.072072,0.037795
42.073,0.025,0.7,0.11521,0.074912,0.039284,0.11466,0.073848,0.038726,0.11373,0.072087,0.037802
43.012,0.025,0.7,0.11487,0.075001,0.039331,0.11413,0.073577,0.038584,0.11337,0.072135,0.037827
43.057,0.025,0.7,0.11484,0.074992,0.039326,0.11407,0.073539,0.038564,0.11335,0.072168,0.037845
44.001,0.025,0.7,0.11491,0.074934,0.039295,0.11426,0.073694,0.038645,0.11341,0.072077,0.037797
44.053,0.025,0.7,0.11496,0.074957,0.039308,0.11429,0.073688,0.038642,0.11344,0.072071,0.037794
44.998,0.025,0.7,0.11508,0.074734,0.03919,0.11473,0.074068,0.038841,0.11365,0.072003,0.037758
45.048,0.025,0.7,0.11511,0.074743,0.039195,0.11476,0.074082,0.038849,0.11366,0.071992,0.037753
46.001,0.025,0.7,0.11495,0.074523,0.03908,0.11488,0.07439,0.03901,0.11357,0.071904,0.037706
46.054,0.025,0.7,0.11498,0.074541,0.039089,0.11489,0.074366,0.038997,0.1136,0.07192,0.037715
47.008,0.025,0.7,0.11536,0.07475,0.039199,0.11507,0.074191,0.038906,0.11391,0.071988,0.037751
47.064,0.025,0.7,0.11537,0.074758,0.039203,0.11506,0.074157,0.038888,0.11393,0.072014,0.037764
48.007,0.025,0.7,0.11542,0.074927,0.039292,0.11491,0.073948,0.038778,0.11391,0.072055,0.037786
48.057,0.025,0.7,0.11541,0.074937,0.039297,0.11488,0.073931,0.038769,0.1139,0.072058,0.037787
49.002,0.025,0.7,0.11511,0.07502,0.039341,0.11439,0.073647,0.038621,0.11359,0.072131,0.037825
49.051,0.025,0.7,0.11508,0.075043,0.039353,0.11434,0.073644,0.038619,0.11353,0.072101,0.03781
50.008,0.025,0.7,0.11487,0.075023,0.039342,0.11411,0.073579,0.038585,0.11333,0.072093,0.037806
50.067,0.025,0.7,0.1149,0.075021,0.039341,0.11416,0.073623,0.038608,0.11335,0.072072,0.037794
51.004,0.025,0.7,0.11511,0.07482,0.039236,0.11467,0.073985,0.038798,0.11364,0.072013,0.037764
51.06,0.025,0.7,0.11511,0.07481,0.03923,0.11467,0.073966,0.038788,0.11366,0.072034,0.037775
52.019,0.025,0.7,0.11501,0.074579,0.039109,0.11486,0.07429,0.038957,0.11364,0.071956,0.037734
52.073,0.025,0.7,0.11497,0.074539,0.039088,0.11487,0.074337,0.038982,0.11361,0.071941,0.037726
53,0.025,0.7,0.11532,0.07471,0.039178,0.11508,0.074238,0.038931,0.11389,0.071975,0.037744
53.052,0.025,0.7,0.11535,0.074736,0.039191,0.11509,0.074252,0.038938,0.11389,0.071948,0.037729
54,0.025,0.7,0.11547,0.074889,0.039272,0.115,0.073998,0.038804,0.11399,0.072062,0.037789
54.05,0.025,0.7,0.11547,0.074913,0.039285,0.11499,0.073997,0.038804,0.11397,0.072043,0.037779
55,0.025,0.7,0.11526,0.075027,0.039344,0.11459,0.073746,0.038673,0.11371,0.072083,0.037801
55.042,0.025,0.7,0.11523,0.075015,0.039338,0.11455,0.07372,0.038659,0.11371,0.072109,0.037814
56,0.025,0.7,0.11476,0.075094,0.039379,0.11389,0.073441,0.038512,0.11319,0.072105,0.037812
56.047,0.025,0.7,0.1148,0.0751,0.039382,0.11395,0.073467,0.038526,0.11322,0.072089,0.037804
56.997,0.025,0.7,0.11507,0.074882,0.039268,0.11452,0.073833,0.038718,0.11359,0.072058,0.037787
57.048,0.025,0.7,0.11508,0.074873,0.039264,0.11454,0.073844,0.038724,0.1136,0.072059,0.037788
57.999,0.025,0.7,0.11505,0.074632,0.039137,0.11483,0.074202,0.038911,0.11366,0.071979,0.037746
58.052,0.025,0.7,0.11507,0.074636,0.039139,0.11485,0.074229,0.038926,0.11366,0.071958,0.037735
59.012,0.025,0.7,0.11517,0.074615,0.039128,0.115,0.074291,0.038958,0.11378,0.071965,0.037739
59.065,0.025,0.7,0.11519,0.074614,0.039128,0.115,0.074264,0.038944,0.11381,0.071995,0.037754
60.005,0.025,0.7,0.11541,0.074798,0.039224,0.11503,0.074071,0.038843,0.11398,0.072057,0.037787
60.057,0.025,0.7,0.11543,0.074832,0.039242,0.11502,0.074061,0.038838,0.11397,0.072043,0.03778
60.998,0.025,0.7,0.11533,0.074978,0.039318,0.11473,0.073841,0.038722,0.1138,0.072066,0.037791
61.05,0.025,0.7,0.11532,0.074982,0.039321,0.11471,0.073831,0.038717,0.11379,0.072067,0.037792
61.999,0.025,0.7,0.11485,0.075043,0.039353,0.11405,0.073518,0.038553,0.11332,0.072135,0.037828
62.048,0.025,0.7,0.11482,0.075051,0.039357,0.114,0.073493,0.03854,0.1133,0.072146,0.037833
63.007,0.025,0.7,0.115,0.074926,0.039291,0.11438,0.073743,0.038671,0.11351,0.072081,0.037799
63.062,0.025,0.7,0.115,0.074897,0.039276,0.11441,0.073779,0.03869,0.11352,0.072079,0.037798
64.007,0.025,0.7,0.11507,0.074678,0.039161,0.11478,0.074132,0.038875,0.11367,0.072005,0.037759
64.055,0.025,0.7,0.11507,0.074671,0.039158,0.11477,0.074108,0.038862,0.11368,0.07203,0.037773
65.012,0.025,0.7,0.11505,0.07455,0.039094,0.11494,0.074348,0.038988,0.11368,0.071946,0.037728
65.059,0.025,0.7,0.11508,0.074561,0.0391,0.11496,0.074318,0.038973,0.11373,0.071971,0.037742
65.998,0.025,0.7,0.11539,0.074744,0.039196,0.11507,0.074127,0.038872,0.11398,0.072055,0.037786
66.046,0.025,0.7,0.11541,0.074774,0.039212,0.11507,0.074123,0.03887,0.11397,0.072038,0.037777
66.994,0.025,0.7,0.11539,0.074924,0.03929,0.11485,0.07389,0.038748,0.11391,0.072096,0.037807
67.041,0.025,0.7,0.11539,0.074926,0.039291,0.11484,0.073879,0.038742,0.1139,0.072102,0.03781
68.001,0.025,0.7,0.11502,0.075022,0.039341,0.11427,0.073603,0.038597,0.1135,0.072134,0.037827
68.045,0.025,0.7,0.115,0.07504,0.039351,0.11425,0.07361,0.038601,0.11346,0.072103,0.037811
69.004,0.025,0.7,0.11471,0.07495,0.039304,0.11378,0.073184,0.038378,0.11337,0.07239,0.037961
69.049,0.025,0.7,0.11473,0.074957,0.039307,0.11378,0.073134,0.038352,0.11341,0.072425,0.03798
69.997,0.025,0.7,0.11475,0.074927,0.039292,0.11355,0.072638,0.038092,0.11369,0.072908,0.038233
70.048,0.025,0.7,0.11475,0.074928,0.039292,0.11354,0.072622,0.038083,0.1137,0.072926,0.038242
71.007,0.025,0.7,0.1147,0.075053,0.039358,0.11317,0.072121,0.03782,0.11387,0.073469,0.038527
71.056,0.025,0.7,0.11474,0.075082,0.039373,0.11315,0.072066,0.037791,0.11391,0.073515,0.038551
72.014,0.025,0.7,0.11535,0.075536,0.039611,0.11306,0.071165,0.037319,0.11467,0.074246,0.038935
72.074,0.025,0.7,0.11539,0.075571,0.039629,0.11304,0.071096,0.037283,0.11473,0.074304,0.038965
73,0.025,0.7,0.1156,0.075333,0.039504,0.11337,0.071083,0.037276,0.11525,0.074667,0.039155
73.053,0.025,0.7,0.11562,0.075341,0.039509,0.11336,0.071021,0.037244,0.11531,0.074739,0.039193
74.005,0.025,0.7,0.1155,0.075021,0.039341,0.1134,0.071029,0.037248,0.11551,0.075049,0.039356
74.052,0.025,0.7,0.11548,0.074991,0.039325,0.11342,0.071063,0.037265,0.1155,0.075036,0.039349
75.002,0.025,0.7,0.11525,0.074772,0.03921,0.11332,0.071084,0.037277,0.11548,0.075205,0.039438
75.05,0.025,0.7,0.11529,0.074801,0.039226,0.11333,0.071071,0.03727,0.1155,0.075214,0.039442
76.004,0.025,0.7,0.11545,0.074997,0.039329,0.11349,0.07125,0.037364,0.11543,0.07495,0.039304
76.053,0.025,0.7,0.11546,0.075017,0.039339,0.11349,0.07126,0.037369,0.11541,0.074927,0.039292
77.004,0.025,0.7,0.11532,0.07519,0.039429,0.11333,0.071397,0.03744,0.11503,0.074634,0.039138
77.057,0.025,0.7,0.11527,0.075173,0.039421,0.1133,0.071431,0.037458,0.11497,0.074603,0.039122
78.008,0.025,0.7,0.11539,0.075476,0.03958,0.11315,0.071215,0.037345,0.11481,0.074368,0.038999
78.052,0.025,0.7,0.1154,0.075482,0.039583,0.11315,0.071193,0.037334,0.11482,0.074376,0.039003
79.001,0.025,0.7,0.11558,0.075436,0.039558,0.11329,0.071068,0.037268,0.11511,0.074547,0.039093
79.049,0.025,0.7,0.11561,0.075454,0.039568,0.11328,0.071007,0.037236,0.11517,0.074611,0.039126
80.005,0.025,0.7,0.11559,0.07516,0.039414,0.1134,0.070987,0.037226,0.11548,0.074964,0.039311
80.063,0.025,0.7,0.11557,0.07513,0.039398,0.11341,0.071016,0.037241,0.11548,0.074961,0.039309
80.994,0.025,0.7,0.1152,0.074762,0.039205,0.11324,0.071026,0.037246,0.11545,0.075238,0.039455
81.043,0.025,0.7,0.11517,0.074744,0.039196,0.11321,0.070997,0.037231,0.11545,0.075277,0.039475
82.003,0.025,0.7,0.11543,0.074949,0.039303,0.11345,0.071163,0.037318,0.11549,0.075058,0.039361
82.057,0.025,0.7,0.1154,0.074922,0.039289,0.11346,0.071227,0.037351,0.11544,0.074999,0.03933
83,0.025,0.7,0.11538,0.075134,0.0394,0.11339,0.071346,0.037414,0.11517,0.07474,0.039194
83.056,0.025,0.7,0.11538,0.075155,0.039411,0.11338,0.071353,0.037418,0.11514,0.074708,0.039177
84.001,0.025,0.7,0.11535,0.075383,0.039531,0.11319,0.071274,0.037376,0.11488,0.074483,0.039059
84.053,0.025,0.7,0.11535,0.075386,0.039532,0.11319,0.071273,0.037376,0.11486,0.074455,0.039044
85,0.025,0.7,0.11551,0.075511,0.039598,0.11317,0.071061,0.037264,0.11494,0.074439,0.039036
85.055,0.025,0.7,0.11553,0.075511,0.039598,0.11319,0.071033,0.03725,0.115,0.074482,0.039059
86.006,0.025,0.7,0.11561,0.075238,0.039455,0.11339,0.071008,0.037237,0.11541,0.074852,0.039252
86.058,0.025,0.7,0.11561,0.075225,0.039448,0.11339,0.071007,0.037236,0.11542,0.07487,0.039262
86.998,0.025,0.7,0.11535,0.074885,0.03927,0.1133,0.070991,0.037228,0.1155,0.075182,0.039426
87.051,0.025,0.7,0.11531,0.074856,0.039254,0.11328,0.070995,0.03723,0.11549,0.075204,0.039437
88.003,0.025,0.7,0.11535,0.074862,0.039258,0.11339,0.071136,0.037304,0.11548,0.075116,0.039391
88.056,0.025,0.7,0.11539,0.074903,0.039279,0.1134,0.071117,0.037294,0.1155,0.075121,0.039393
89.009,0.025,0.7,0.11542,0.075079,0.039372,0.11344,0.071301,0.037391,0.11529,0.074828,0.03924
89.07,0.025,0.7,0.11539,0.075072,0.039368,0.11342,0.071305,0.037392,0.11527,0.074838,0.039245
90.012,0.025,0.7,0.11524,0.075273,0.039473,0.1132,0.071386,0.037435,0.11485,0.074517,0.039077
90.07,0.025,0.7,0.11527,0.0753,0.039488,0.1132,0.071358,0.03742,0.11485,0.074509,0.039072
91.009,0.025,0.7,0.11543,0.075589,0.039639,0.11304,0.07104,0.037253,0.11478,0.074356,0.038992
91.062,0.025,0.7,0.11546,0.075572,0.03963,0.11308,0.071036,0.037252,0.11484,0.074389,0.03901
91.994,0.025,0.7,0.11564,0.07534,0.039508,0.11335,0.070982,0.037223,0.11535,0.074786,0.039218
92.043,0.025,0.7,0.11562,0.075292,0.039483,0.11339,0.07104,0.037254,0.11535,0.074766,0.039207
93.007,0.025,0.7,0.11546,0.074974,0.039317,0.11339,0.071018,0.037242,0.11553,0.075097,0.039381
93.062,0.025,0.7,0.11545,0.074975,0.039317,0.11334,0.070966,0.037214,0.11555,0.075161,0.039415
94.001,0.025,0.7,0.11531,0.074815,0.039233,0.11334,0.071062,0.037265,0.11552,0.075217,0.039444
94.046,0.025,0.7,0.1153,0.074804,0.039227,0.11337,0.071117,0.037294,0.11549,0.075167,0.039418
94.998,0.025,0.7,0.11548,0.07505,0.039356,0.11348,0.071237,0.037357,0.11542,0.07494,0.039298
95.044,0.025,0.7,0.11547,0.075053,0.039358,0.11346,0.071234,0.037355,0.11541,0.074947,0.039302
96.017,0.025,0.7,0.11526,0.0752,0.039435,0.11327,0.071407,0.037446,0.11495,0.074615,0.039128
96.075,0.025,0.7,0.11525,0.075237,0.039455,0.11324,0.071391,0.037437,0.11493,0.074611,0.039126
97,0.025,0.7,0.11545,0.075523,0.039604,0.11314,0.071123,0.037297,0.11486,0.074407,0.039019
97.056,0.025,0.7,0.11545,0.075547,0.039617,0.11312,0.071107,0.037288,0.11484,0.074383,0.039006
98.01,0.025,0.7,0.11562,0.07543,0.039555,0.1133,0.071004,0.037235,0.1152,0.07463,0.039136
98.066,0.025,0.7,0.11562,0.075407,0.039543,0.11332,0.071008,0.037237,0.11523,0.074653,0.039148
99,0.025,0.7,0.11556,0.07512,0.039393,0.11338,0.07096,0.037212,0.11551,0.075019,0.03934
99.048,0.025,0.7,0.11555,0.075102,0.039383,0.11338,0.070964,0.037214,0.11551,0.075032,0.039347
100,0.025,0.7,0.11521,0.074772,0.03921,0.11323,0.070999,0.037232,0.11547,0.075265,0.039469
100.06,0.025,0.7,0.11521,0.074765,0.039207,0.11325,0.071037,0.037252,0.11545,0.07523,0.03945
101.01,0.025,0.7,0.11545,0.074991,0.039325,0.11345,0.071179,0.037326,0.11547,0.075019,0.03934
101.06,0.025,0.7,0.11545,0.074991,0.039326,0.11346,0.071208,0.037341,0.11544,0.074983,0.039321
102.01,0.025,0.7,0.11533,0.075149,0.039408,0.11335,0.071365,0.037424,0.1151,0.074704,0.039175
102.06,0.025,0.7,0.11531,0.075146,0.039407,0.11333,0.071371,0.037427,0.11508,0.074706,0.039176
103,0.025,0.7,0.11536,0.075402,0.039541,0.11319,0.071261,0.037369,0.11485,0.07442,0.039026
103.05,0.025,0.7,0.11538,0.075445,0.039564,0.11317,0.071231,0.037353,0.11483,0.074401,0.039016
104,0.025,0.7,0.11558,0.075508,0.039596,0.11322,0.070998,0.037231,0.11508,0.074548,0.039093
104.06,0.025,0.7,0.11559,0.075497,0.039591,0.11322,0.070984,0.037224,0.11511,0.074577,0.039108
105,0.025,0.7,0.11561,0.075195,0.039432,0.11341,0.070995,0.03723,0.11547,0.074921,0.039289
105.05,0.025,0.7,0.1156,0.075171,0.03942,0.11341,0.070995,0.03723,0.11548,0.074945,0.039301
106,0.025,0.7,0.1153,0.07484,0.039246,0.11326,0.070952,0.037207,0.11552,0.075268,0.039471
106.05,0.025,0.7,0.11526,0.074801,0.039226,0.11327,0.071011,0.037238,0.11549,0.075231,0.039451
107.01,0.025,0.7,0.11544,0.074951,0.039304,0.11343,0.071104,0.037287,0.11554,0.075124,0.039395
107.06,0.025,0.7,0.11544,0.07495,0.039304,0.11343,0.07111,0.03729,0.11553,0.075124,0.039395
107.99,0.025,0.7,0.11542,0.075124,0.039395,0.11341,0.071284,0.037382,0.11527,0.074834,0.039243
108.04,0.025,0.7,0.11542,0.075133,0.0394,0.1134,0.071289,0.037384,0.11526,0.074828,0.03924
109,0.025,0.7,0.11534,0.075342,0.039509,0.11322,0.071287,0.037383,0.11493,0.074551,0.039095
109.05,0.025,0.7,0.11538,0.075386,0.039533,0.11321,0.071242,0.037359,0.11494,0.074552,0.039095
110,0.025,0.7,0.11552,0.075592,0.03964,0.1131,0.070984,0.037224,0.11491,0.074438,0.039035
110.05,0.025,0.7,0.11553,0.07558,0.039634,0.11312,0.07099,0.037227,0.11493,0.074453,0.039043
111,0.025,0.7,0.11566,0.075326,0.039501,0.11336,0.070931,0.037196,0.11542,0.074864,0.039259
111.05,0.025,0.7,0.11565,0.075286,0.03948,0.11338,0.070959,0.037211,0.11544,0.074871,0.039263
112,0.025,0.7,0.11544,0.074969,0.039314,0.11332,0.070919,0.03719,0.11557,0.075211,0.03944
112.05,0.025,0.7,0.11542,0.074941,0.039299,0.11332,0.070944,0.037203,0.11555,0.075204,0.039437
113,0.025,0.7,0.1149,0.07442,0.039026,0.1133,0.071374,0.037429,0.11524,0.075073,0.039368
113.05,0.025,0.7,0.11485,0.074376,0.039003,0.11331,0.07143,0.037458,0.1152,0.07504,0.039351
114.01,0.025,0.7,0.11422,0.0738,0.038701,0.11335,0.072148,0.037834,0.11465,0.074624,0.039133
114.06,0.025,0.7,0.11418,0.073769,0.038685,0.11335,0.07218,0.037851,0.11462,0.074611,0.039126
115.01,0.025,0.7,0.11344,0.073239,0.038407,0.11326,0.072903,0.038231,0.11392,0.074153,0.038886
115.05,0.025,0.7,0.11343,0.07323,0.038402,0.11327,0.072932,0.038246,0.1139,0.074122,0.03887
116,0.025,0.7,0.11332,0.072959,0.03826,0.11343,0.073174,0.038372,0.11394,0.074156,0.038887
116.04,0.025,0.7,0.11332,0.072965,0.038263,0.11344,0.073183,0.038377,0.11395,0.07415,0.038884
117.01,0.025,0.7,0.11401,0.073009,0.038286,0.11419,0.073354,0.038467,0.11463,0.074191,0.038906
117.05,0.025,0.7,0.11407,0.073059,0.038312,0.11421,0.073328,0.038453,0.11465,0.074175,0.038898
118,0.025,0.7,0.11445,0.073028,0.038296,0.1147,0.073492,0.038539,0.11507,0.0742,0.038911
118.06,0.025,0.7,0.11448,0.073052,0.038308,0.1147,0.073476,0.038531,0.11508,0.074192,0.038906
119,0.025,0.7,0.11454,0.072991,0.038277,0.11486,0.073598,0.038595,0.11516,0.07417,0.038895
119.06,0.025,0.7,0.11453,0.072989,0.038275,0.11486,0.073607,0.0386,0.11515,0.074158,0.038888
120,0.025,0.7,0.11429,0.072945,0.038252,0.11466,0.073644,0.038619,0.11488,0.07408,0.038847
120.04,0.025,0.7,0.11425,0.072915,0.038237,0.11465,0.073661,0.038628,0.11487,0.074088,0.038852
121,0.025,0.7,0.11369,0.072827,0.038191,0.11414,0.073696,0.038646,0.11427,0.073942,0.038775
121.05,0.025,0.7,0.11366,0.07284,0.038198,0.11409,0.073669,0.038632,0.11424,0.073942,0.038775
122,0.025,0.7,0.11336,0.072946,0.038253,0.11354,0.07329,0.038433,0.11395,0.074064,0.038839
122.05,0.025,0.7,0.11335,0.072922,0.03824,0.11354,0.073268,0.038422,0.11398,0.074117,0.038867
123,0.025,0.7,0.1138,0.073011,0.038287,0.11395,0.073287,0.038432,0.11442,0.074178,0.038899
123.05,0.025,0.7,0.11385,0.073022,0.038293,0.11398,0.073276,0.038426,0.11446,0.074194,0.038907
124,0.025,0.7,0.11433,0.073013,0.038288,0.11456,0.073451,0.038518,0.11496,0.074211,0.038916
124.06,0.025,0.7,0.11435,0.07301,0.038287,0.11459,0.073468,0.038527,0.11497,0.0742,0.038911
125,0.025,0.7,0.11452,0.072985,0.038273,0.11483,0.073578,0.038584,0.11515,0.07419,0.038905
125.05,0.025,0.7,0.11452,0.072984,0.038273,0.11483,0.07357,0.03858,0.11516,0.0742,0.038911
126,0.025,0.7,0.11437,0.07293,0.038244,0.11475,0.073658,0.038626,0.11499,0.074116,0.038866
126.05,0.025,0.7,0.11435,0.072919,0.038239,0.11474,0.073667,0.038631,0.11497,0.074113,0.038865
127,0.025,0.7,0.11387,0.072841,0.038198,0.11432,0.073699,0.038648,0.11447,0.073994,0.038802
127.05,0.025,0.7,0.11382,0.072835,0.038195,0.11428,0.073701,0.038649,0.11442,0.073982,0.038796
128,0.025,0.7,0.11342,0.072856,0.038206,0.11376,0.073497,0.038542,0.11402,0.074,0.038806
128.05,0.025,0.7,0.11342,0.072881,0.038219,0.1137,0.073421,0.038502,0.11403,0.07404,0.038826
129,0.025,0.7,0.11358,0.073032,0.038298,0.11368,0.073216,0.038395,0.11417,0.074147,0.038883
129.06,0.025,0.7,0.11361,0.073006,0.038284,0.11374,0.073245,0.03841,0.11422,0.074161,0.03889
130,0.025,0.7,0.11421,0.073029,0.038297,0.11441,0.073413,0.038498,0.11482,0.074188,0.038904
130.06,0.025,0.7,0.11424,0.073028,0.038296,0.11445,0.073425,0.038504,0.11485,0.074186,0.038903
131.01,0.025,0.7,0.1145,0.073009,0.038286,0.11478,0.073551,0.03857,0.11512,0.074184,0.038902
131.05,0.025,0.7,0.11449,0.072979,0.03827,0.1148,0.073564,0.038577,0.11513,0.074204,0.038912
132,0.025,0.7,0.11445,0.072958,0.038259,0.1148,0.07363,0.038612,0.11507,0.074144,0.038881
132.05,0.025,0.7,0.11444,0.072956,0.038258,0.1148,0.073646,0.03862,0.11505,0.074127,0.038872
133,0.025,0.7,0.11405,0.072875,0.038216,0.11448,0.073698,0.038647,0.11465,0.074023,0.038817
133.05,0.025,0.7,0.11403,0.072891,0.038224,0.11444,0.073673,0.038634,0.11462,0.074022,0.038817
134,0.025,0.7,0.11347,0.072842,0.038198,0.11387,0.07361,0.038601,0.11403,0.073925,0.038766
134.05,0.025,0.7,0.11346,0.072841,0.038198,0.11385,0.07359,0.03859,0.11403,0.073941,0.038775
135.01,0.025,0.7,0.11337,0.072995,0.038279,0.11347,0.073189,0.03838,0.11396,0.074131,0.038874
135.05,0.025,0.7,0.11343,0.072998,0.03828,0.11353,0.073201,0.038387,0.11403,0.074138,0.038878
136,0.025,0.7,0.11408,0.073022,0.038293,0.11426,0.073358,0.038469,0.1147,0.074202,0.038911
136.05,0.025,0.7,0.11412,0.073032,0.038298,0.11431,0.073383,0.038482,0.11472,0.074176,0.038898
137.01,0.025,0.7,0.11447,0.073004,0.038283,0.11474,0.073525,0.038556,0.11509,0.074201,0.038911
137.06,0.025,0.7,0.11448,0.073011,0.038287,0.11474,0.07351,0.038549,0.11511,0.074215,0.038918
138,0.025,0.7,0.11452,0.072988,0.038275,0.11484,0.073605,0.038599,0.11513,0.074156,0.038887
138.05,0.025,0.7,0.11451,0.072976,0.038269,0.11485,0.073628,0.03861,0.11512,0.074143,0.038881
139,0.025,0.7,0.1142,0.072874,0.038215,0.11464,0.073716,0.038657,0.11482,0.074063,0.038839
139.05,0.025,0.7,0.11419,0.07291,0.038234,0.11459,0.073684,0.03864,0.11478,0.074044,0.038829
140,0.025,0.7,0.11356,0.072792,0.038172,0.11405,0.073716,0.038657,0.11415,0.073919,0.038763
140.05,0.025,0.7,0.11351,0.072782,0.038167,0.114,0.073703,0.03865,0.11412,0.073929,0.038768
140.99,0.025,0.7,0.11334,0.072941,0.03825,0.1135,0.073246,0.03841,0.11396,0.074114,0.038865
141.04,0.025,0.7,0.11333,0.072947,0.038254,0.11347,0.073218,0.038395,0.11395,0.07413,0.038874
142,0.025,0.7,0.11389,0.073025,0.038294,0.11404,0.073302,0.03844,0.1145,0.074181,0.038901
142.05,0.025,0.7,0.11393,0.073034,0.038299,0.11406,0.073292,0.038434,0.11454,0.074197,0.038909
143,0.025,0.7,0.11437,0.073026,0.038295,0.11459,0.073446,0.038515,0.115,0.074219,0.038921
143.06,0.025,0.7,0.11439,0.073021,0.038292,0.11463,0.07347,0.038528,0.11501,0.074207,0.038914
143.99,0.025,0.7,0.11451,0.072986,0.038274,0.11483,0.073585,0.038588,0.11514,0.074179,0.0389
144.04,0.025,0.7,0.11451,0.072985,0.038273,0.11483,0.07359,0.038591,0.11514,0.074176,0.038898
144.99,0.025,0.7,0.11432,0.072943,0.038251,0.11468,0.073632,0.038612,0.11494,0.074111,0.038864
145.04,0.025,0.7,0.11428,0.072909,0.038234,0.11469,0.073678,0.038637,0.1149,0.074091,0.038853
146,0.025,0.7,0.11378,0.072838,0.038196,0.11422,0.073679,0.038638,0.11438,0.073985,0.038798
146.05,0.025,0.7,0.11375,0.072834,0.038194,0.1142,0.073693,0.038645,0.11434,0.073962,0.038786
147,0.025,0.7,0.11339,0.072866,0.038211,0.11368,0.073423,0.038503,0.11401,0.074046,0.03883
147.05,0.025,0.7,0.11337,0.07286,0.038208,0.11367,0.073417,0.0385,0.114,0.074059,0.038836
148,0.025,0.7,0.1137,0.073008,0.038285,0.11384,0.07327,0.038423,0.11431,0.074166,0.038892
148.06,0.025,0.7,0.11373,0.073004,0.038283,0.11387,0.073278,0.038427,0.11434,0.074172,0.038896
148.99,0.025,0.7,0.11426,0.072989,0.038276,0.1145,0.073458,0.038521,0.1149,0.074213,0.038918
149.04,0.025,0.7,0.11427,0.072961,0.038261,0.11454,0.073488,0.038537,0.11493,0.074223,0.038923
150,0.025,0.7,0.1145,0.072966,0.038263,0.11483,0.07359,0.038591,0.11515,0.0742,0.03891
150.05,0.025,0.7,0.1145,0.072965,0.038263,0.11483,0.073587,0.038589,0.11515,0.074206,0.038914
150.99,0.025,0.7,0.11441,0.072938,0.038249,0.11478,0.07364,0.038617,0.11504,0.074146,0.038882
151.05,0.025,0.7,0.11437,0.0729,0.038229,0.11479,0.073689,0.038643,0.11502,0.074128,0.038873
152,0.025,0.7,0.11395,0.072825,0.038189,0.11442,0.073729,0.038664,0.11457,0.074018,0.038815
152.05,0.025,0.7,0.11393,0.072837,0.038196,0.11439,0.073708,0.038652,0.11455,0.074017,0.038814
153,0.025,0.7,0.1134,0.072959,0.03826,0.11372,0.073577,0.038584,0.11382,0.073772,0.038686
153.04,0.025,0.7,0.11339,0.072976,0.038268,0.1137,0.073564,0.038577,0.1138,0.073759,0.038679
153.99,0.025,0.7,0.11339,0.073526,0.038557,0.11331,0.073368,0.038474,0.11326,0.073274,0.038425
154.04,0.025,0.7,0.11342,0.073542,0.038565,0.11333,0.073382,0.038481,0.11327,0.073254,0.038414
155,0.025,0.7,0.11414,0.073934,0.038771,0.11405,0.073768,0.038684,0.11351,0.07273,0.03814
155.05,0.025,0.7,0.11418,0.073969,0.038789,0.11408,0.073768,0.038684,0.11352,0.072711,0.03813
156,0.025,0.7,0.11476,0.074357,0.038993,0.11467,0.07419,0.038905,0.11361,0.072166,0.037844
156.05,0.025,0.7,0.11479,0.074384,0.039007,0.11471,0.074221,0.038921,0.11361,0.072128,0.037824
157,0.025,0.7,0.11526,0.07464,0.039141,0.11499,0.07413,0.038874,0.11393,0.072121,0.03782
157.05,0.025,0.7,0.11528,0.074648,0.039146,0.11502,0.074153,0.038886,0.11394,0.072098,0.037808
158,0.025,0.7,0.11542,0.074813,0.039232,0.11498,0.073961,0.038785,0.11403,0.072154,0.037837
158.05,0.025,0.7,0.11543,0.074833,0.039242,0.11497,0.073959,0.038784,0.11401,0.072138,0.037829
159,0.025,0.7,0.11523,0.074918,0.039287,0.11459,0.073683,0.03864,0.11383,0.072236,0.037881
159.05,0.025,0.7,0.11521,0.074924,0.03929,0.11455,0.073666,0.038631,0.1138,0.072237,0.037881
160,0.025,0.7,0.11471,0.074992,0.039326,0.11387,0.073403,0.038493,0.11326,0.072236,0.037881
160.05,0.025,0.7,0.11471,0.07502,0.039341,0.11387,0.073412,0.038498,0.11323,0.072191,0.037857
161,0.025,0.7,0.11497,0.074828,0.03924,0.11439,0.073713,0.038655,0.11358,0.072177,0.037849
161.05,0.025,0.7,0.115,0.074833,0.039242,0.11443,0.073746,0.038673,0.1136,0.072153,0.037837
162,0.025,0.7,0.115,0.074596,0.039118,0.11473,0.07408,0.038848,0.11369,0.072104,0.037811
162.05,0.025,0.7,0.11497,0.074564,0.039101,0.11474,0.074119,0.038868,0.11368,0.072093,0.037805
163,0.025,0.7,0.11515,0.074588,0.039114,0.11493,0.074157,0.038888,0.11385,0.072109,0.037814
163.05,0.025,0.7,0.11518,0.074606,0.039123,0.11497,0.074204,0.038912,0.11384,0.072059,0.037788
164,0.025,0.7,0.11542,0.07478,0.039215,0.11501,0.073993,0.038802,0.11405,0.072155,0.037838
164.06,0.025,0.7,0.11543,0.074783,0.039216,0.11501,0.073984,0.038798,0.11405,0.072159,0.03784
165.01,0.025,0.7,0.11533,0.074905,0.03928,0.11474,0.073772,0.038686,0.11391,0.072199,0.037861
165.06,0.025,0.7,0.11531,0.074912,0.039284,0.11471,0.073753,0.038676,0.11389,0.072204,0.037864
165.99,0.025,0.7,0.11488,0.074981,0.03932,0.11409,0.073465,0.038525,0.11345,0.07226,0.037893
166.05,0.025,0.7,0.11486,0.074979,0.039319,0.11406,0.073455,0.03852,0.11343,0.072262,0.037894
166.99,0.025,0.7,0.1143,0.074594,0.039117,0.11362,0.073294,0.038435,0.11323,0.072552,0.038046
167.05,0.025,0.7,0.11426,0.074551,0.039094,0.1136,0.073283,0.038429,0.11324,0.07259,0.038066
168,0.025,0.7,0.11368,0.073911,0.038759,0.11334,0.073255,0.038415,0.11324,0.073061,0.038313
168.05,0.025,0.7,0.11364,0.073863,0.038734,0.11332,0.073259,0.038417,0.11323,0.073092,0.038329
169,0.025,0.7,0.11318,0.073386,0.038484,0.11317,0.073376,0.038479,0.11316,0.073351,0.038465
169.05,0.025,0.7,0.11318,0.073386,0.038484,0.11317,0.073376,0.038479,0.11316,0.073351,0.038465
170.01,0.025,0.7,0.11318,0.073386,0.038484,0.11317,0.073376,0.038479,0.11316,0.073351,0.038465
170.06,0.025,0.7,0.11318,0.073386,0.038484,0.11317,0.073376,0.038479,0.11316,0.073351,0.038465


==> figures/3t3n_fixed_015_070.csv <==
time,min_margin,confidence,margin1,std1,conf_interval1,margin2,std2,conf_interval2,margin3,std3,conf_interval3
0,0.15,0.7,0.22973,0.12115,0.06353,0.20813,0.077458,0.040619,0.20813,0.077458,0.040619
0.598,0.15,0.7,0.22974,0.12116,0.063538,0.20813,0.07746,0.04062,0.20813,0.07746,0.04062
1.239,0.15,0.7,0.22974,0.12116,0.063535,0.20813,0.07746,0.04062,0.20813,0.07746,0.04062
1.863,0.15,0.7,0.22973,0.12115,0.06353,0.20813,0.077459,0.040619,0.20813,0.077459,0.040619
2.472,0.15,0.7,0.22973,0.12115,0.063533,0.20813,0.07746,0.04062,0.20813,0.07746,0.04062
3.101,0.15,0.7,0.22973,0.12115,0.063531,0.20813,0.077459,0.04062,0.20813,0.077459,0.04062
3.759,0.15,0.7,0.22973,0.12115,0.063531,0.20813,0.077459,0.04062,0.20813,0.077459,0.04062
4.465,0.15,0.7,0.22994,0.12112,0.063514,0.20852,0.077807,0.040802,0.20823,0.07725,0.04051
5.123,0.15,0.7,0.23063,0.12119,0.063552,0.20973,0.078882,0.041366,0.20851,0.076584,0.040161
5.771,0.15,0.7,0.23121,0.1213,0.063608,0.21078,0.079926,0.041913,0.20867,0.075927,0.039816
6.423,0.15,0.7,0.2318,0.1215,0.063713,0.21183,0.08104,0.042498,0.20874,0.075204,0.039437
7.071,0.15,0.7,0.23237,0.12184,0.063894,0.21278,0.082137,0.043073,0.20874,0.074499,0.039067
7.714,0.15,0.7,0.23292,0.12231,0.064138,0.21345,0.082845,0.043444,0.20883,0.074144,0.038881
8.25,0.15,0.7,0.23345,0.12288,0.064441,0.21406,0.083566,0.043822,0.20884,0.073792,0.038696
8.941,0.15,0.7,0.23386,0.12344,0.064732,0.21448,0.084143,0.044124,0.20879,0.073509,0.038548
9.637,0.15,0.7,0.23435,0.12424,0.065149,0.21492,0.084848,0.044494,0.20866,0.073176,0.038374
10.424,0.15,0.7,0.23485,0.12523,0.065671,0.21528,0.085595,0.044886,0.20842,0.072836,0.038195
11.142,0.15,0.7,0.2354,0.12657,0.066373,0.21557,0.086433,0.045325,0.20806,0.072481,0.038009
11.82,0.15,0.7,0.23588,0.12798,0.067115,0.21571,0.087192,0.045723,0.20761,0.072166,0.037844
12.538,0.15,0.7,0.23633,0.12942,0.06787,0.21575,0.087871,0.046079,0.20719,0.071991,0.037752
13.393,0.15,0.7,0.23682,0.13127,0.068838,0.21568,0.088637,0.046481,0.20657,0.071751,0.037626
14.174,0.15,0.7,0.2374,0.13373,0.070127,0.21543,0.089533,0.046951,0.20574,0.071559,0.037526
14.972,0.15,0.7,0.23798,0.13633,0.071493,0.21508,0.090372,0.047391,0.20488,0.07146,0.037474
15.902,0.15,0.7,0.2386,0.13929,0.073043,0.21459,0.091226,0.047839,0.20393,0.071445,0.037466
16.828,0.15,0.7,0.23979,0.14314,0.075061,0.21437,0.092448,0.04848,0.20311,0.071529,0.03751
17.703,0.15,0.7,0.24143,0.14531,0.076199,0.21572,0.094157,0.049376,0.20354,0.071494,0.037491
18.573,0.15,0.7,0.23914,0.14044,0.073647,0.21554,0.093211,0.04888,0.2038,0.071403,0.037444
19.294,0.15,0.7,0.23472,0.13211,0.069279,0.21426,0.090709,0.047568,0.20396,0.071627,0.037561
20.118,0.15,0.7,0.23217,0.12759,0.066907,0.21345,0.089459,0.046912,0.20399,0.071935,0.037723
20.873,0.15,0.7,0.22971,0.12357,0.064799,0.21255,0.088387,0.04635,0.20389,0.072346,0.037938
21.605,0.15,0.7,0.22764,0.1205,0.063191,0.21165,0.087564,0.045919,0.20366,0.07274,0.038145
22.344,0.15,0.7,0.22573,0.11795,0.061852,0.21071,0.086849,0.045544,0.2033,0.073105,0.038336
23.081,0.15,0.7,0.22381,0.11563,0.060634,0.20967,0.08619,0.045198,0.20283,0.073522,0.038555
23.913,0.15,0.7,0.22186,0.1135,0.059519,0.2085,0.08553,0.044852,0.2022,0.073883,0.038744
24.674,0.15,0.7,0.21963,0.1113,0.058364,0.20705,0.084795,0.044467,0.20134,0.07427,0.038947
25.492,0.15,0.7,0.21755,0.10946,0.057401,0.2056,0.084119,0.044112,0.20039,0.074545,0.039091
26.343,0.15,0.7,0.21526,0.10762,0.056435,0.20392,0.083386,0.043727,0.19921,0.074824,0.039238
27.285,0.15,0.7,0.21274,0.1058,0.055482,0.20197,0.082578,0.043304,0.19775,0.075009,0.039335
28.127,0.15,0.7,0.20989,0.10395,0.05451,0.19965,0.081637,0.042811,0.1959,0.075061,0.039362
29.06,0.15,0.7,0.20731,0.10244,0.05372,0.19749,0.080816,0.04238,0.19409,0.075032,0.039347
30.025,0.15,0.7,0.20625,0.10105,0.052993,0.19701,0.080552,0.042242,0.19391,0.075422,0.039552
31.245,0.15,0.7,0.20517,0.099648,0.052255,0.19648,0.080236,0.042076,0.19373,0.075866,0.039784
32.186,0.15,0.7,0.20314,0.097179,0.050961,0.19568,0.08013,0.04202,0.19329,0.07664,0.04019
32.963,0.15,0.7,0.2006,0.093509,0.049036,0.19519,0.080455,0.042191,0.19308,0.077708,0.04075
33.792,0.15,0.7,0.1984,0.090223,0.047313,0.19462,0.080417,0.042171,0.1929,0.078568,0.041201
59.159,0.15,0.7,0.19325,0.077998,0.040902,0.19525,0.080492,0.04221,0.20022,0.092651,0.048586
60.005,0.15,0.7,0.19408,0.077129,0.040446,0.19636,0.0804,0.042162,0.20346,0.096679,0.050699
61.002,0.15,0.7,0.19519,0.07697,0.040363,0.19755,0.080586,0.042259,0.20565,0.098763,0.051792
61.874,0.15,0.7,0.19602,0.076341,0.040033,0.19891,0.081091,0.042524,0.20764,0.10041,0.052654
62.81,0.15,0.7,0.19671,0.076047,0.039879,0.19996,0.081591,0.042786,0.20917,0.1018,0.053385
63.679,0.15,0.7,0.1972,0.075643,0.039667,0.20084,0.082018,0.04301,0.21062,0.10332,0.054183
64.535,0.15,0.7,0.19747,0.075214,0.039442,0.20147,0.082337,0.043178,0.21186,0.10483,0.054973
65.316,0.15,0.7,0.19756,0.074794,0.039222,0.20188,0.082577,0.043303,0.21292,0.10633,0.055758
66.157,0.15,0.7,0.19749,0.074379,0.039004,0.20211,0.082747,0.043393,0.21384,0.10787,0.056566
66.991,0.15,0.7,0.19814,0.074498,0.039067,0.203,0.083285,0.043675,0.21529,0.10947,0.057407
67.829,0.15,0.7,0.2,0.074965,0.039312,0.20523,0.084427,0.044273,0.218,0.11145,0.058445
68.632,0.15,0.7,0.20137,0.074639,0.039141,0.20724,0.085352,0.044759,0.22077,0.11373,0.059638
69.41,0.15,0.7,0.20246,0.074228,0.038925,0.209,0.086231,0.04522,0.22334,0.1161,0.060883
70.216,0.15,0.7,0.20338,0.07381,0.038706,0.21063,0.087162,0.045708,0.22587,0.11871,0.062251
70.946,0.15,0.7,0.20411,0.073282,0.038429,0.21219,0.088187,0.046245,0.22855,0.12181,0.063879
71.751,0.15,0.7,0.20467,0.07284,0.038197,0.21358,0.089301,0.04683,0.23113,0.12517,0.065637
72.565,0.15,0.7,0.20515,0.072393,0.037963,0.21515,0.090882,0.047659,0.23437,0.12988,0.068107
73.378,0.15,0.7,0.20546,0.071956,0.037734,0.217,0.093365,0.048961,0.23881,0.13714,0.071917
74.384,0.15,0.7,0.2057,0.07187,0.037689,0.2189,0.096462,0.050585,0.24402,0.14631,0.076726
75.288,0.15,0.7,0.20584,0.07181,0.037657,0.21809,0.094589,0.049602,0.24247,0.14312,0.075054
76.245,0.15,0.7,0.20577,0.071714,0.037607,0.21705,0.092658,0.04859,0.24046,0.13945,0.07313
77.144,0.15,0.7,0.20553,0.071678,0.037588,0.21577,0.090644,0.047534,0.23821,0.1357,0.071161
78.011,0.15,0.7,0.20518,0.071711,0.037605,0.21446,0.088886,0.046612,0.23624,0.13277,0.069626
78.844,0.15,0.7,0.20472,0.071803,0.037653,0.21307,0.08726,0.045759,0.2344,0.13038,0.06837
79.653,0.15,0.7,0.20531,0.072326,0.037928,0.213,0.086534,0.045379,0.23387,0.12878,0.067533
80.482,0.15,0.7,0.20647,0.072839,0.038197,0.21365,0.086076,0.045138,0.23392,0.12714,0.066674
81.251,0.15,0.7,0.20741,0.07309,0.038328,0.21412,0.085495,0.044834,0.23391,0.12562,0.065873
82.062,0.15,0.7,0.20821,0.073431,0.038507,0.21441,0.084918,0.044531,0.23384,0.12433,0.065198
82.775,0.15,0.7,0.20894,0.073795,0.038698,0.21458,0.084285,0.044199,0.23376,0.12319,0.064601
83.483,0.15,0.7,0.20947,0.074146,0.038882,0.2146,0.083719,0.043902,0.23366,0.12236,0.064164
84.206,0.15,0.7,0.20991,0.07451,0.039073,0.21452,0.083144,0.043601,0.23354,0.12169,0.063817
84.942,0.15,0.7,0.21028,0.074936,0.039296,0.2143,0.082504,0.043265,0.23336,0.12111,0.063512
85.642,0.15,0.7,0.21081,0.075849,0.039775,0.21374,0.081366,0.042668,0.23316,0.12068,0.063284
86.347,0.15,0.7,0.21121,0.076707,0.040225,0.21311,0.080285,0.042102,0.23294,0.12038,0.063128
87.127,0.15,0.7,0.21151,0.077533,0.040658,0.21241,0.079243,0.041555,0.23272,0.12024,0.063055
87.895,0.15,0.7,0.21173,0.07844,0.041134,0.21153,0.078081,0.040946,0.23241,0.12018,0.063022
88.621,0.15,0.7,0.21183,0.079323,0.041597,0.21056,0.076943,0.040349,0.23208,0.12028,0.063075
89.364,0.15,0.7,0.21181,0.080122,0.042016,0.20956,0.075894,0.039799,0.23173,0.12048,0.063178
90.084,0.15,0.7,0.21167,0.080904,0.042426,0.20844,0.074839,0.039245,0.23131,0.12078,0.063338
91.151,0.15,0.7,0.21138,0.081497,0.042737,0.2074,0.074039,0.038826,0.23091,0.12121,0.063564
91.879,0.15,0.7,0.2111,0.082168,0.043089,0.20645,0.073471,0.038528,0.2308,0.12221,0.064085
92.738,0.15,0.7,0.21242,0.083583,0.043831,0.20687,0.073166,0.038368,0.23187,0.12305,0.064529
93.49,0.15,0.7,0.2136,0.084677,0.044404,0.20725,0.072804,0.038179,0.23301,0.12404,0.065049
94.299,0.15,0.7,0.21447,0.085581,0.044879,0.20746,0.072522,0.038031,0.23395,0.12507,0.065587
95.077,0.15,0.7,0.21535,0.086646,0.045437,0.20758,0.072201,0.037862,0.235,0.12641,0.066291
95.917,0.15,0.7,0.21604,0.087638,0.045958,0.20758,0.071941,0.037726,0.23597,0.12793,0.067085
96.714,0.15,0.7,0.21666,0.088728,0.046529,0.20747,0.071697,0.037598,0.23703,0.12982,0.06808
97.575,0.15,0.7,0.21713,0.089796,0.047089,0.20726,0.071518,0.037504,0.23807,0.13196,0.069202
98.473,0.15,0.7,0.2175,0.091004,0.047722,0.20691,0.071375,0.037429,0.23924,0.13466,0.070614
99.358,0.15,0.7,0.21773,0.092303,0.048404,0.20641,0.071313,0.037396,0.24052,0.1379,0.072317
100.22,0.15,0.7,0.21781,0.093614,0.049091,0.20582,0.071361,0.037422,0.24185,0.14155,0.074227
101.11,0.15,0.7,0.21757,0.094616,0.049617,0.20513,0.071511,0.0375,0.24274,0.14469,0.075877
101.83,0.15,0.7,0.21625,0.093908,0.049246,0.20413,0.071424,0.037455,0.24076,0.14283,0.074901
102.58,0.15,0.7,0.21335,0.090124,0.047261,0.20327,0.071531,0.037511,0.23457,0.13305,0.069774
103.37,0.15,0.7,0.21094,0.087832,0.046059,0.20224,0.071822,0.037664,0.23027,0.1273,0.066755
104.12,0.15,0.7,0.20859,0.086047,0.045123,0.20099,0.072116,0.037818,0.22654,0.12299,0.064499
104.86,0.15,0.7,0.2087,0.086279,0.045245,0.20124,0.072483,0.03801,0.2253,0.12053,0.063204
105.65,0.15,0.7,0.20857,0.085999,0.045098,0.20146,0.07284,0.038197,0.22411,0.11819,0.061978
106.45,0.15,0.7,0.20825,0.085595,0.044886,0.20157,0.073239,0.038407,0.22279,0.11586,0.060757
107.19,0.15,0.7,0.20777,0.08517,0.044663,0.20153,0.073655,0.038625,0.22141,0.1137,0.059625
108.03,0.15,0.7,0.20719,0.084762,0.044449,0.20137,0.074031,0.038822,0.22011,0.11189,0.058673
108.84,0.15,0.7,0.20638,0.084266,0.044189,0.20104,0.074471,0.039053,0.21852,0.1099,0.057631
109.68,0.15,0.7,0.20538,0.08371,0.043898,0.20051,0.074834,0.039243,0.21684,0.10805,0.056663
110.47,0.15,0.7,0.20423,0.083144,0.043601,0.19982,0.075185,0.039427,0.21507,0.10632,0.055754
111.24,0.15,0.7,0.20295,0.082546,0.043287,0.19897,0.075458,0.03957,0.21326,0.10473,0.054918
112.09,0.15,0.7,0.2016,0.081943,0.042971,0.198,0.075663,0.039678,0.21144,0.10328,0.054161
113.04,0.15,0.7,0.1999,0.081211,0.042587,0.1967,0.075799,0.039749,0.20927,0.10172,0.053344
114.14,0.15,0.7,0.19788,0.080379,0.042151,0.19507,0.075845,0.039773,0.20681,0.10013,0.052509
115.19,0.15,0.7,0.19303,0.07853,0.041181,0.19267,0.075244,0.039458,0.20364,0.09821,0.051501
144.18,0.15,0.7,0.19548,0.080455,0.042191,0.20308,0.097842,0.051309,0.19297,0.076704,0.040224
145.15,0.15,0.7,0.19771,0.08103,0.042492,0.20622,0.10003,0.052458,0.1949,0.076477,0.040105
146.01,0.15,0.7,0.19974,0.081825,0.042909,0.20868,0.10157,0.053261,0.19653,0.076372,0.040049
146.88,0.15,0.7,0.20138,0.082472,0.043248,0.21077,0.10301,0.054018,0.19779,0.076179,0.039948
147.78,0.15,0.7,0.20284,0.083067,0.04356,0.21275,0.10454,0.054822,0.19884,0.075901,0.039803
148.51,0.15,0.7,0.20416,0.083632,0.043857,0.21468,0.10624,0.055714,0.19971,0.075547,0.039617
149.28,0.15,0.7,0.2051,0.084052,0.044077,0.21618,0.10773,0.056492,0.20026,0.075201,0.039435
150.17,0.15,0.7,0.20593,0.084447,0.044284,0.21765,0.10936,0.057349,0.20069,0.074804,0.039227
151.03,0.15,0.7,0.20672,0.084865,0.044503,0.2193,0.11143,0.058434,0.201,0.074305,0.038966
151.83,0.15,0.7,0.20727,0.085199,0.044678,0.22076,0.11352,0.059528,0.20112,0.073816,0.038709
152.61,0.15,0.7,0.20761,0.085466,0.044818,0.22203,0.1156,0.060619,0.20108,0.073364,0.038472
153.42,0.15,0.7,0.20779,0.085686,0.044934,0.22318,0.11772,0.061733,0.20091,0.072958,0.038259
154.23,0.15,0.7,0.20781,0.085876,0.045034,0.22434,0.12012,0.062989,0.2006,0.072549,0.038045
154.98,0.15,0.7,0.20995,0.087834,0.04606,0.22712,0.12313,0.064568,0.202,0.073109,0.038338
155.73,0.15,0.7,0.212,0.089368,0.046865,0.23038,0.12689,0.066539,0.20311,0.072893,0.038225
156.5,0.15,0.7,0.2141,0.091236,0.047844,0.23422,0.13197,0.069204,0.20399,0.072479,0.038008
157.32,0.15,0.7,0.21696,0.094762,0.049693,0.24036,0.14148,0.074193,0.2048,0.072117,0.037818
158.26,0.15,0.7,0.21847,0.096164,0.050429,0.24331,0.14548,0.076292,0.2055,0.071988,0.037751
159.23,0.15,0.7,0.21848,0.094683,0.049652,0.24239,0.14229,0.074618,0.20625,0.071907,0.037708
160.15,0.15,0.7,0.21821,0.093054,0.048797,0.24126,0.13911,0.07295,0.20688,0.072008,0.037761
161.02,0.15,0.7,0.21772,0.091439,0.047951,0.23977,0.13566,0.071143,0.20723,0.071989,0.037751
161.89,0.15,0.7,0.21711,0.089964,0.047177,0.23841,0.13282,0.069648,0.20746,0.072078,0.037798
162.7,0.15,0.7,0.21637,0.088544,0.046432,0.23711,0.13038,0.068371,0.20757,0.072239,0.037882
163.53,0.15,0.7,0.21557,0.087275,0.045767,0.23595,0.12848,0.067373,0.20756,0.072428,0.037981
164.3,0.15,0.7,0.21456,0.085919,0.045056,0.23468,0.12668,0.06643,0.20742,0.072668,0.038107
165.13,0.15,0.7,0.21356,0.084753,0.044444,0.23358,0.12535,0.065736,0.20718,0.072897,0.038227
165.93,0.15,0.7,0.2124,0.083549,0.043813,0.23241,0.12419,0.065124,0.2068,0.073145,0.038358
166.7,0.15,0.7,0.21114,0.082383,0.043202,0.23123,0.12323,0.064623,0.20631,0.073387,0.038484
167.54,0.15,0.7,0.2116,0.082523,0.043275,0.23155,0.12299,0.064495,0.20719,0.074252,0.038938
168.34,0.15,0.7,0.21219,0.082225,0.043119,0.23201,0.12237,0.064172,0.20832,0.074923,0.03929
169.13,0.15,0.7,0.21236,0.081388,0.04268,0.23231,0.12176,0.063849,0.20937,0.075744,0.03972
169.87,0.15,0.7,0.2123,0.080327,0.042124,0.2326,0.12134,0.063632,0.21046,0.07685,0.0403
170.6,0.15,0.7,0.21213,0.079329,0.0416,0.23283,0.12107,0.063489,0.21134,0.077828,0.040813
171.3,0.15,0.7,0.21186,0.078306,0.041064,0.23304,0.12095,0.063429,0.21215,0.078859,0.041354
172.11,0.15,0.7,0.2115,0.07732,0.040546,0.23319,0.12093,0.063416,0.21283,0.079831,0.041863
172.8,0.15,0.7,0.21098,0.076194,0.039956,0.23335,0.12109,0.063498,0.2135,0.080947,0.042449
173.49,0.15,0.7,0.21044,0.075222,0.039447,0.23345,0.12131,0.063618,0.21398,0.081894,0.042945
174.32,0.15,0.7,0.20984,0.074301,0.038963,0.23352,0.12165,0.063794,0.21435,0.082791,0.043416
175.12,0.15,0.7,0.20919,0.073591,0.038591,0.23358,0.12227,0.06412,0.21444,0.083436,0.043754
175.88,0.15,0.7,0.20856,0.073096,0.038331,0.23359,0.12299,0.064495,0.21433,0.083892,0.043993
176.7,0.15,0.7,0.20782,0.072623,0.038084,0.23357,0.12386,0.06495,0.21409,0.084319,0.044217
177.45,0.15,0.7,0.20689,0.072126,0.037823,0.2335,0.12499,0.065545,0.21367,0.084745,0.04444
178.31,0.15,0.7,0.206,0.07178,0.037642,0.23342,0.12617,0.066166,0.21318,0.085103,0.044628
179.11,0.15,0.7,0.20483,0.0714,0.037442,0.23329,0.12777,0.067002,0.21243,0.085482,0.044827
179.99,0.15,0.7,0.20483,0.071536,0.037513,0.2344,0.12989,0.068116,0.21316,0.086965,0.045605
180.86,0.15,0.7,0.2053,0.071458,0.037473,0.23629,0.13238,0.069422,0.21465,0.088826,0.04658
181.68,0.15,0.7,0.20556,0.071248,0.037362,0.23804,0.1349,0.070743,0.21582,0.090316,0.047362
182.59,0.15,0.7,0.2057,0.071106,0.037288,0.23982,0.13778,0.07225,0.21685,0.091834,0.048158
183.48,0.15,0.7,0.20575,0.071042,0.037254,0.24153,0.1408,0.073836,0.21773,0.093344,0.04895
184.35,0.15,0.7,0.20568,0.071095,0.037282,0.24298,0.14368,0.075343,0.21833,0.094661,0.04964
185.21,0.15,0.7,0.20543,0.07111,0.03729,0.24412,0.14628,0.076707,0.21872,0.095894,0.050287
186,0.15,0.7,0.20495,0.070964,0.037214,0.23904,0.13761,0.072161,0.21673,0.092863,0.048698
186.76,0.15,0.7,0.20442,0.071171,0.037322,0.23444,0.13025,0.068302,0.21465,0.090135,0.047267
187.54,0.15,0.7,0.20384,0.071473,0.03748,0.23128,0.12575,0.065943,0.21304,0.088508,0.046413
188.31,0.15,0.7,0.20305,0.071773,0.037638,0.22827,0.12193,0.063941,0.21131,0.087083,0.045666
189.07,0.15,0.7,0.20213,0.072044,0.03778,0.22557,0.11888,0.062343,0.20962,0.085912,0.045052
189.84,0.15,0.7,0.20105,0.072256,0.037891,0.22293,0.11623,0.060951,0.20784,0.084835,0.044488
190.71,0.15,0.7,0.19984,0.072464,0.038,0.22034,0.11387,0.059713,0.206,0.083845,0.043969
191.53,0.15,0.7,0.19828,0.072659,0.038102,0.21736,0.11142,0.058431,0.20377,0.082753,0.043396
192.38,0.15,0.7,0.19772,0.073299,0.038438,0.21552,0.10961,0.057482,0.20277,0.082551,0.04329
193.2,0.15,0.7,0.19806,0.074186,0.038903,0.2146,0.10799,0.056632,0.2028,0.082856,0.04345
194,0.15,0.7,0.19797,0.074505,0.03907,0.21351,0.10634,0.055765,0.2024,0.082552,0.043291
194.86,0.15,0.7,0.19775,0.074818,0.039235,0.21234,0.10482,0.054966,0.20185,0.082214,0.043113
195.73,0.15,0.7,0.19734,0.075094,0.03938,0.21102,0.1033,0.054169,0.2011,0.081792,0.042892
196.8,0.15,0.7,0.19668,0.075334,0.039505,0.20945,0.10171,0.053336,0.20008,0.081258,0.042612
197.68,0.15,0.7,0.19562,0.075496,0.03959,0.20739,0.099899,0.052387,0.1986,0.080516,0.042223
198.65,0.15,0.7,0.19455,0.0756,0.039645,0.20555,0.098474,0.05164,0.19719,0.079863,0.04188
199.61,0.15,0.7,0.19331,0.076014,0.039862,0.20273,0.09571,0.05019,0.19578,0.079758,0.041825
200.4,0.15,0.7,0.19221,0.076722,0.040233,0.19901,0.091108,0.047777,0.19442,0.079719,0.041805
213.37,0.15,0.7,0.20468,0.1021,0.05354,0.20424,0.10123,0.053087,0.19417,0.079374,0.041624
227.48,0.15,0.7,0.20105,0.09465,0.049635,0.19249,0.076639,0.040189,0.19483,0.079968,0.041935
228.56,0.15,0.7,0.20322,0.097932,0.051355,0.1926,0.075735,0.039715,0.19511,0.079564,0.041723
229.58,0.15,0.7,0.20466,0.099804,0.052337,0.19288,0.075253,0.039463,0.1957,0.079795,0.041844
230.48,0.15,0.7,0.20581,0.10127,0.053108,0.1933,0.075288,0.039481,0.19644,0.080456,0.042191
231.33,0.15,0.7,0.2086,0.10284,0.05393,0.19532,0.075369,0.039524,0.19881,0.081362,0.042666
232.23,0.15,0.7,0.21109,0.10437,0.054734,0.19697,0.075292,0.039483,0.20085,0.082148,0.043078
233.03,0.15,0.7,0.2137,0.10617,0.055673,0.1986,0.075195,0.039432,0.20293,0.083007,0.043529
233.74,0.15,0.7,0.21592,0.10786,0.056561,0.1998,0.074936,0.039297,0.2046,0.083699,0.043892
234.62,0.15,0.7,0.2179,0.10952,0.057432,0.20078,0.074707,0.039176,0.20603,0.084346,0.044231
235.45,0.15,0.7,0.22018,0.11164,0.058542,0.20173,0.074326,0.038976,0.20755,0.085072,0.044612
236.21,0.15,0.7,0.22229,0.11385,0.059701,0.20246,0.07391,0.038758,0.20886,0.085757,0.044971
237,0.15,0.7,0.22418,0.11604,0.060853,0.20297,0.0735,0.038544,0.20992,0.086379,0.045297
237.75,0.15,0.7,0.22615,0.11859,0.06219,0.20336,0.073064,0.038315,0.21091,0.087068,0.045658
238.48,0.15,0.7,0.22799,0.12125,0.063581,0.20359,0.072666,0.038106,0.21171,0.087733,0.046007
239.24,0.15,0.7,0.22987,0.12421,0.065136,0.20368,0.072281,0.037904,0.21241,0.08846,0.046389
240.01,0.15,0.7,0.23202,0.12794,0.06709,0.20366,0.071917,0.037713,0.21309,0.089386,0.046874
240.9,0.15,0.7,0.23468,0.13288,0.069683,0.20352,0.071604,0.037549,0.2138,0.090674,0.047549
241.71,0.15,0.7,0.23932,0.14191,0.074415,0.20323,0.07142,0.037453,0.215,0.093295,0.048924
242.58,0.15,0.7,0.24065,0.14516,0.076122,0.20289,0.071526,0.037509,0.21476,0.093612,0.04909
243.46,0.15,0.7,0.24011,0.14293,0.074955,0.20355,0.071576,0.037535,0.21492,0.092708,0.048616
244.41,0.15,0.7,0.23931,0.13925,0.073021,0.20466,0.07148,0.037484,0.21553,0.091675,0.048075
245.29,0.15,0.7,0.23848,0.13571,0.071166,0.20572,0.071519,0.037504,0.216,0.090583,0.047502
246.19,0.15,0.7,0.23789,0.13312,0.069806,0.20657,0.071633,0.037564,0.21629,0.089668,0.047022
247.03,0.15,0.7,0.23716,0.13055,0.068458,0.20734,0.071876,0.037692,0.21639,0.088653,0.04649
247.83,0.15,0.7,0.23653,0.12852,0.067397,0.20793,0.072135,0.037828,0.21633,0.087723,0.046002
248.6,0.15,0.7,0.23594,0.12689,0.066541,0.20839,0.072446,0.037991,0.21615,0.08685,0.045544
249.39,0.15,0.7,0.23535,0.1255,0.065815,0.20875,0.072813,0.038183,0.21582,0.085972,0.045084
250.16,0.15,0.7,0.23476,0.12439,0.065228,0.20897,0.073162,0.038366,0.21539,0.085129,0.044642
250.95,0.15,0.7,0.23416,0.12345,0.064737,0.20909,0.073546,0.038568,0.21483,0.084277,0.044195
251.68,0.15,0.7,0.23348,0.12264,0.064311,0.2091,0.073964,0.038787,0.21412,0.083376,0.043722
252.47,0.15,0.7,0.23284,0.12206,0.06401,0.209,0.074352,0.03899,0.21335,0.082556,0.043293
253.18,0.15,0.7,0.2321,0.12157,0.063753,0.20891,0.075048,0.039355,0.21225,0.081355,0.042663
253.9,0.15,0.7,0.23145,0.12134,0.063631,0.20881,0.075795,0.039747,0.21113,0.080177,0.042045
254.62,0.15,0.7,0.23075,0.12115,0.063531,0.2086,0.076493,0.040113,0.20995,0.079039,0.041448
255.43,0.15,0.7,0.2301,0.12112,0.063517,0.20832,0.077123,0.040443,0.20879,0.078019,0.040913
256.21,0.15,0.7,0.2301,0.12112,0.063517,0.20832,0.077123,0.040443,0.20879,0.078019,0.040913
257.01,0.15,0.7,0.2301,0.12112,0.063517,0.20832,0.077123,0.040443,0.20879,0.078019,0.040913
257.84,0.15,0.7,0.2301,0.12112,0.063517,0.20832,0.077123,0.040443,0.20879,0.078019,0.040913


==> figures/3t3n_moving_015_070.csv <==
time,min_margin,confidence,margin1,std1,conf_interval1,margin2,std2,conf_interval2,margin3,std3,conf_interval3
0,0.15,0.7,0.24513,0.12617,0.066165,0.22509,0.087267,0.045763,0.22942,0.095423,0.05004
0.712,0.15,0.7,0.24646,0.12707,0.066635,0.22614,0.087741,0.046012,0.23109,0.097084,0.050911
2.379,0.15,0.7,0.24516,0.12622,0.066191,0.22509,0.087273,0.045766,0.22943,0.095442,0.05005
2.996,0.15,0.7,0.24088,0.10056,0.052732,0.23579,0.090862,0.047648,0.23533,0.089973,0.047182
4.581,0.15,0.7,0.24161,0.10241,0.053702,0.23659,0.092839,0.048685,0.23577,0.091265,0.04786
5.321,0.15,0.7,0.2409,0.10037,0.052632,0.23597,0.09096,0.047699,0.23525,0.089592,0.046982
7.071,0.15,0.7,0.24216,0.10098,0.052955,0.2392,0.09534,0.049996,0.2346,0.086568,0.045396
7.786,0.15,0.7,0.24386,0.10101,0.05297,0.24157,0.096632,0.050674,0.2368,0.087539,0.045906
9.544,0.15,0.7,0.24407,0.10147,0.05321,0.24273,0.098921,0.051874,0.23522,0.084586,0.044357
10.265,0.15,0.7,0.24551,0.10012,0.052502,0.24411,0.09745,0.051103,0.23965,0.088946,0.046643
12.064,0.15,0.7,0.24474,0.10043,0.052664,0.24352,0.098114,0.051451,0.23757,0.086754,0.045494
12.767,0.15,0.7,0.24488,0.10044,0.052671,0.24364,0.098061,0.051423,0.23825,0.087799,0.046042
14.508,0.15,0.7,0.24348,0.10107,0.053003,0.24228,0.09878,0.0518,0.23515,0.085188,0.044672
15.277,0.15,0.7,0.24502,0.099248,0.052046,0.24402,0.097352,0.051051,0.24078,0.091174,0.047812
17.05,0.15,0.7,0.24328,0.099719,0.052293,0.24237,0.097969,0.051375,0.23673,0.087229,0.045743
17.739,0.15,0.7,0.24334,0.099591,0.052226,0.24246,0.097922,0.051351,0.23673,0.086994,0.04562
19.511,0.15,0.7,0.24338,0.10039,0.052644,0.24258,0.098858,0.051841,0.23495,0.084305,0.04421
20.253,0.15,0.7,0.24501,0.09863,0.051722,0.24429,0.097251,0.050998,0.241,0.090987,0.047714
22.015,0.15,0.7,0.24438,0.098495,0.051651,0.2439,0.097592,0.051178,0.23855,0.087389,0.045827
22.707,0.15,0.7,0.24099,0.089904,0.047145,0.24401,0.095675,0.050172,0.24166,0.091183,0.047816
24.461,0.15,0.7,0.24024,0.09034,0.047375,0.24343,0.096412,0.050558,0.23933,0.088599,0.046461
25.147,0.15,0.7,0.23918,0.088879,0.046608,0.24326,0.096664,0.05069,0.23956,0.089601,0.046987
26.89,0.15,0.7,0.23987,0.093474,0.049018,0.24305,0.099534,0.052196,0.23742,0.088803,0.046569
27.588,0.15,0.7,0.24126,0.09354,0.049052,0.2429,0.09667,0.050694,0.24094,0.092939,0.048737
29.347,0.15,0.7,0.23756,0.090081,0.047238,0.24181,0.098199,0.051495,0.23857,0.092014,0.048252
30.046,0.15,0.7,0.23634,0.085507,0.04484,0.24159,0.095508,0.050085,0.2406,0.093617,0.049093
31.809,0.15,0.7,0.23613,0.085064,0.044607,0.24235,0.096917,0.050823,0.24082,0.093998,0.049292
32.485,0.15,0.7,0.24071,0.092806,0.048667,0.24248,0.096186,0.05044,0.24161,0.094524,0.049569
34.212,0.15,0.7,0.23897,0.090234,0.047319,0.24221,0.096425,0.050565,0.24161,0.095279,0.049965
34.916,0.15,0.7,0.24071,0.091654,0.048063,0.24297,0.095959,0.050321,0.242,0.094105,0.049349
36.644,0.15,0.7,0.23926,0.090084,0.04724,0.24261,0.096475,0.050592,0.24173,0.094802,0.049714
37.335,0.15,0.7,0.23994,0.090432,0.047422,0.24276,0.09581,0.050243,0.24254,0.095394,0.050025
39.029,0.15,0.7,0.23776,0.088568,0.046445,0.2419,0.096459,0.050583,0.24167,0.096015,0.05035
39.714,0.15,0.7,0.24012,0.093133,0.048839,0.2411,0.095018,0.049827,0.24079,0.094429,0.049519
41.492,0.15,0.7,0.23672,0.089549,0.046959,0.23995,0.095717,0.050194,0.23944,0.094747,0.049686
42.15,0.15,0.7,0.24075,0.093323,0.048939,0.24185,0.095419,0.050038,0.24169,0.095106,0.049874
43.916,0.15,0.7,0.24004,0.091665,0.048069,0.24215,0.0957,0.050185,0.24198,0.095375,0.050015
44.64,0.15,0.7,0.24135,0.093706,0.049139,0.24206,0.095055,0.049847,0.24193,0.094824,0.049726
46.341,0.15,0.7,0.24017,0.09156,0.048014,0.24212,0.095277,0.049964,0.24195,0.094962,0.049798
47.115,0.15,0.7,0.24108,0.092014,0.048252,0.24258,0.094878,0.049754,0.2428,0.095286,0.049968
48.896,0.15,0.7,0.23989,0.090675,0.04755,0.24208,0.094862,0.049746,0.24246,0.095589,0.050127
49.645,0.15,0.7,0.24003,0.091507,0.047986,0.24191,0.095102,0.049871,0.24206,0.095372,0.050013
51.378,0.15,0.7,0.23858,0.090145,0.047272,0.24121,0.095164,0.049904,0.24153,0.095777,0.050225
52.17,0.15,0.7,0.24084,0.092877,0.048705,0.24139,0.093924,0.049254,0.24158,0.094288,0.049444
53.937,0.15,0.7,0.23904,0.091666,0.04807,0.24023,0.093939,0.049262,0.2406,0.094641,0.04963
54.716,0.15,0.7,0.2384,0.091405,0.047933,0.23968,0.093843,0.049211,0.2401,0.094662,0.049641
56.404,0.15,0.7,0.2376,0.090101,0.047249,0.2395,0.093724,0.049149,0.24031,0.095251,0.04995
57.09,0.15,0.7,0.23915,0.093602,0.049085,0.23918,0.093653,0.049112,0.23938,0.094041,0.049315
58.742,0.15,0.7,0.23905,0.093226,0.048888,0.23877,0.092684,0.048603,0.23996,0.094961,0.049797
59.496,0.15,0.7,0.23977,0.090924,0.04768,0.24109,0.093442,0.049001,0.24199,0.095156,0.0499
61.191,0.15,0.7,0.23906,0.091067,0.047755,0.23977,0.092416,0.048463,0.24157,0.095856,0.050267
61.975,0.15,0.7,0.24017,0.092251,0.048376,0.23996,0.091864,0.048173,0.24121,0.094239,0.049419
63.59,0.15,0.7,0.23904,0.091309,0.047883,0.23906,0.091348,0.047903,0.24077,0.094596,0.049606
64.398,0.15,0.7,0.24067,0.093159,0.048853,0.24089,0.093575,0.049071,0.24147,0.094695,0.049658
66.129,0.15,0.7,0.23941,0.092907,0.04872,0.23917,0.092458,0.048485,0.24064,0.095266,0.049958
66.831,0.15,0.7,0.23896,0.09288,0.048706,0.23868,0.092344,0.048425,0.24026,0.095346,0.05
68.631,0.15,0.7,0.23847,0.092729,0.048627,0.23798,0.09178,0.048129,0.2402,0.096018,0.050352
69.351,0.15,0.7,0.23719,0.089883,0.047135,0.23905,0.093429,0.048994,0.23957,0.094425,0.049516
71.048,0.15,0.7,0.2381,0.090895,0.047665,0.2399,0.094328,0.049466,0.24042,0.095321,0.049986
71.798,0.15,0.7,0.23865,0.089297,0.046827,0.2402,0.092244,0.048373,0.24117,0.094091,0.049341
73.511,0.15,0.7,0.23847,0.089521,0.046945,0.24035,0.093106,0.048825,0.2413,0.094928,0.04978
74.245,0.15,0.7,0.23845,0.089457,0.046911,0.24047,0.093304,0.048928,0.24138,0.095033,0.049835
75.993,0.15,0.7,0.2378,0.089916,0.047152,0.24007,0.094242,0.04942,0.24103,0.096069,0.050379
76.718,0.15,0.7,0.23686,0.089527,0.046948,0.23816,0.092008,0.048249,0.23969,0.094932,0.049782
78.469,0.15,0.7,0.23567,0.089125,0.046737,0.23759,0.092787,0.048658,0.23914,0.095759,0.050216
79.141,0.15,0.7,0.23955,0.09253,0.048523,0.23997,0.093325,0.04894,0.24128,0.095822,0.050249
80.871,0.15,0.7,0.23931,0.093649,0.04911,0.23887,0.092806,0.048667,0.24102,0.096907,0.050818
81.569,0.15,0.7,0.23951,0.093586,0.049077,0.239,0.092608,0.048564,0.24137,0.097119,0.050929
83.295,0.15,0.7,0.23974,0.094654,0.049637,0.23851,0.092306,0.048405,0.24192,0.098813,0.051818
84.008,0.15,0.7,0.24145,0.095203,0.049924,0.24054,0.093472,0.049017,0.24109,0.094512,0.049562
85.689,0.15,0.7,0.24179,0.096468,0.050588,0.24039,0.093799,0.049188,0.24134,0.095594,0.050129
86.427,0.15,0.7,0.24304,0.09291,0.048722,0.24342,0.093632,0.049101,0.24429,0.09529,0.04997
88.144,0.15,0.7,0.24216,0.092891,0.048712,0.24258,0.09369,0.049131,0.24384,0.096094,0.050392
88.877,0.15,0.7,0.24192,0.092669,0.048596,0.24261,0.093989,0.049288,0.2438,0.096251,0.050474
90.596,0.15,0.7,0.24061,0.09303,0.048785,0.24117,0.094097,0.049344,0.24294,0.097473,0.051115
91.338,0.15,0.7,0.2405,0.093385,0.048971,0.24096,0.094251,0.049425,0.24156,0.0954,0.050028
93.113,0.15,0.7,0.24034,0.094355,0.04948,0.2403,0.094277,0.049439,0.24132,0.096225,0.05046
93.819,0.15,0.7,0.24055,0.094668,0.049644,0.24033,0.094243,0.049421,0.24145,0.096378,0.05054
95.566,0.15,0.7,0.24128,0.095833,0.050255,0.24067,0.094667,0.049644,0.24224,0.097651,0.051208
96.253,0.15,0.7,0.24128,0.096176,0.050435,0.24,0.093718,0.049146,0.24039,0.094471,0.049541
97.926,0.15,0.7,0.24165,0.097189,0.050966,0.23983,0.093727,0.04915,0.24047,0.094955,0.049795
98.603,0.15,0.7,0.24147,0.09525,0.049949,0.24112,0.094592,0.049604,0.24183,0.095947,0.050315
100.3,0.15,0.7,0.2416,0.097043,0.050889,0.24021,0.094392,0.049499,0.24148,0.096817,0.050771
101.02,0.15,0.7,0.24101,0.095943,0.050313,0.23938,0.092842,0.048686,0.23974,0.093528,0.049046
102.79,0.15,0.7,0.24013,0.096604,0.050659,0.2372,0.091007,0.047724,0.23879,0.094041,0.049315
103.43,0.15,0.7,0.24178,0.094202,0.0494,0.2413,0.093289,0.048921,0.2421,0.094812,0.049719
105.19,0.15,0.7,0.24047,0.094427,0.049518,0.23965,0.092875,0.048704,0.24123,0.095877,0.050278
105.87,0.15,0.7,0.24063,0.094514,0.049563,0.23971,0.092756,0.048642,0.2414,0.095987,0.050336
107.62,0.15,0.7,0.24085,0.095511,0.050086,0.23862,0.091266,0.04786,0.24171,0.09716,0.050951
108.31,0.15,0.7,0.24046,0.093318,0.048936,0.24126,0.094849,0.049739,0.24171,0.095711,0.050191
110.07,0.15,0.7,0.24103,0.094472,0.049541,0.24169,0.095746,0.050209,0.24222,0.096747,0.050734
110.73,0.15,0.7,0.24291,0.093511,0.049037,0.24275,0.093203,0.048875,0.24366,0.09494,0.049787
112.5,0.15,0.7,0.2424,0.093685,0.049129,0.24214,0.093175,0.048861,0.24355,0.095873,0.050276
113.25,0.15,0.7,0.2423,0.093757,0.049166,0.2421,0.093379,0.048968,0.24351,0.096077,0.050383
115.03,0.15,0.7,0.24127,0.094203,0.0494,0.2409,0.093486,0.049024,0.24292,0.097357,0.051054
115.77,0.15,0.7,0.24175,0.093985,0.049286,0.241,0.092551,0.048534,0.24166,0.093817,0.049198
117.52,0.15,0.7,0.24057,0.094097,0.049344,0.23966,0.092372,0.04844,0.24098,0.094882,0.049756
118.2,0.15,0.7,0.24056,0.094171,0.049383,0.23925,0.091672,0.048073,0.24081,0.094644,0.049631
119.91,0.15,0.7,0.2409,0.094793,0.04971,0.23892,0.091016,0.047729,0.24143,0.095811,0.050243
120.64,0.15,0.7,0.24204,0.093751,0.049163,0.24151,0.092746,0.048636,0.24189,0.093456,0.049008
122.39,0.15,0.7,0.24253,0.094474,0.049542,0.24171,0.092909,0.048722,0.24231,0.094053,0.049321
123.09,0.15,0.7,0.24221,0.093785,0.049181,0.24194,0.093286,0.048919,0.24212,0.093615,0.049092
124.81,0.15,0.7,0.24241,0.094504,0.049558,0.24187,0.093476,0.049019,0.24206,0.093828,0.049204
125.53,0.15,0.7,0.24033,0.093581,0.049074,0.24018,0.093296,0.048924,0.23998,0.09293,0.048733
127.05,0.15,0.7,0.24021,0.093839,0.049209,0.23979,0.093053,0.048797,0.23979,0.093045,0.048793
127.83,0.15,0.7,0.24157,0.09303,0.048785,0.24142,0.09274,0.048633,0.24175,0.093368,0.048962
129.59,0.15,0.7,0.24073,0.093152,0.048849,0.24048,0.092666,0.048594,0.2409,0.093467,0.049014
130.35,0.15,0.7,0.24069,0.093088,0.048815,0.2405,0.092735,0.04863,0.24081,0.093329,0.048942
132,0.15,0.7,0.24126,0.093862,0.049221,0.24068,0.092756,0.048641,0.24121,0.093754,0.049165
132.72,0.15,0.7,0.23878,0.092946,0.048741,0.23891,0.093188,0.048868,0.23898,0.093323,0.048939
134.24,0.15,0.7,0.23954,0.093195,0.048872,0.23961,0.093328,0.048941,0.23962,0.093345,0.04895
134.92,0.15,0.7,0.24109,0.093303,0.048928,0.24077,0.092681,0.048602,0.24124,0.093587,0.049077
136.56,0.15,0.7,0.24093,0.093386,0.048972,0.24067,0.092892,0.048713,0.24118,0.093862,0.049221
137.28,0.15,0.7,0.24103,0.093288,0.04892,0.24087,0.092994,0.048766,0.24148,0.09415,0.049372
139,0.15,0.7,0.24054,0.093595,0.049081,0.24041,0.093362,0.048959,0.24112,0.094715,0.049668
139.75,0.15,0.7,0.24042,0.093494,0.049028,0.24045,0.093549,0.049057,0.24128,0.09514,0.049892
141.49,0.15,0.7,0.2395,0.09402,0.049304,0.23953,0.094079,0.049335,0.24055,0.096022,0.050354
142.22,0.15,0.7,0.23912,0.09385,0.049215,0.2393,0.094197,0.049397,0.24042,0.096337,0.050519
143.96,0.15,0.7,0.23932,0.095201,0.049923,0.2389,0.094405,0.049506,0.24026,0.097004,0.050869
144.64,0.15,0.7,0.23982,0.094655,0.049637,0.23917,0.09341,0.048984,0.23918,0.093421,0.04899
146.4,0.15,0.7,0.2406,0.095957,0.05032,0.23938,0.093636,0.049103,0.23948,0.093818,0.049198
147.12,0.15,0.7,0.24162,0.095362,0.050008,0.24066,0.093542,0.049053,0.24059,0.0934,0.048979
148.85,0.15,0.7,0.24168,0.096543,0.050627,0.24022,0.093754,0.049165,0.24018,0.093688,0.04913
149.53,0.15,0.7,0.24048,0.09372,0.049147,0.24109,0.09489,0.04976,0.24005,0.092896,0.048715
151.32,0.15,0.7,0.24031,0.094312,0.049457,0.24122,0.096053,0.05037,0.23957,0.092904,0.048719
152.07,0.15,0.7,0.24116,0.093103,0.048824,0.24178,0.094284,0.049442,0.2414,0.093551,0.049058
153.81,0.15,0.7,0.24036,0.093522,0.049043,0.24125,0.095209,0.049928,0.24045,0.09369,0.049131
154.51,0.15,0.7,0.2401,0.093563,0.049064,0.24105,0.095389,0.050022,0.24016,0.093686,0.049129
156.28,0.15,0.7,0.24004,0.094633,0.049626,0.24077,0.096013,0.050349,0.23959,0.093769,0.049173
156.94,0.15,0.7,0.23765,0.090501,0.047459,0.2384,0.09193,0.048208,0.23939,0.093808,0.049193
158.64,0.15,0.7,0.23755,0.089646,0.047011,0.23944,0.093236,0.048893,0.23994,0.094192,0.049394
159.32,0.15,0.7,0.23955,0.092042,0.048267,0.24044,0.093743,0.049159,0.24041,0.093685,0.049128
160.99,0.15,0.7,0.23982,0.092446,0.048479,0.24106,0.094817,0.049722,0.24043,0.093609,0.049089
161.75,0.15,0.7,0.24087,0.093908,0.049245,0.24092,0.094009,0.049298,0.24055,0.093298,0.048926
163.43,0.15,0.7,0.24066,0.094265,0.049433,0.24112,0.095145,0.049894,0.24027,0.093534,0.049049
164.11,0.15,0.7,0.23958,0.093536,0.049051,0.23983,0.094004,0.049296,0.23858,0.091629,0.04805
165.76,0.15,0.7,0.23952,0.094077,0.049334,0.23947,0.093995,0.049291,0.23832,0.091801,0.04814
166.44,0.15,0.7,0.23986,0.094476,0.049543,0.23907,0.092963,0.04875,0.2389,0.09265,0.048586
168.25,0.15,0.7,0.23943,0.094789,0.049707,0.23845,0.092922,0.048728,0.23852,0.093051,0.048796
168.97,0.15,0.7,0.23956,0.095058,0.049849,0.23823,0.092518,0.048517,0.23862,0.093275,0.048914
170.65,0.15,0.7,0.24031,0.095787,0.050231,0.2388,0.092907,0.048721,0.23915,0.093581,0.049074
171.39,0.15,0.7,0.23939,0.093889,0.049236,0.23958,0.094249,0.049424,0.23862,0.09242,0.048465
172.94,0.15,0.7,0.23993,0.094628,0.049623,0.23985,0.094482,0.049547,0.23878,0.09244,0.048476
173.69,0.15,0.7,0.23993,0.09303,0.048785,0.24065,0.094407,0.049507,0.2399,0.092973,0.048755
175.29,0.15,0.7,0.2398,0.093284,0.048918,0.24076,0.095118,0.04988,0.23964,0.092971,0.048754
175.99,0.15,0.7,0.23971,0.093301,0.048927,0.24073,0.09525,0.049949,0.23952,0.092933,0.048734
177.51,0.15,0.7,0.23913,0.093627,0.049098,0.24036,0.095975,0.050329,0.23869,0.092791,0.048659
178.12,0.15,0.7,0.2391,0.093887,0.049235,0.23919,0.094048,0.049319,0.23842,0.092589,0.048554
179.51,0.15,0.7,0.23887,0.094424,0.049516,0.2387,0.094104,0.049348,0.23798,0.092728,0.048626
180.19,0.15,0.7,0.23779,0.093393,0.048975,0.23829,0.094349,0.049477,0.23715,0.092183,0.048341
181.69,0.15,0.7,0.2384,0.094047,0.049318,0.23863,0.09449,0.049551,0.23767,0.092656,0.048589
182.38,0.15,0.7,0.23924,0.094635,0.049626,0.23891,0.094009,0.049298,0.23794,0.092172,0.048335
183.97,0.15,0.7,0.23949,0.095088,0.049864,0.23925,0.09463,0.049624,0.23812,0.092485,0.048499
184.66,0.15,0.7,0.23787,0.093094,0.048819,0.23844,0.094197,0.049397,0.23794,0.093234,0.048892
186.18,0.15,0.7,0.23807,0.093165,0.048856,0.23909,0.095111,0.049876,0.23818,0.09338,0.048969
186.85,0.15,0.7,0.23991,0.093067,0.048804,0.24019,0.093603,0.049085,0.24003,0.093296,0.048924
188.4,0.15,0.7,0.23966,0.093406,0.048982,0.2402,0.094435,0.049522,0.23963,0.093359,0.048957
189.1,0.15,0.7,0.23969,0.093392,0.048975,0.24027,0.094487,0.049549,0.23973,0.09346,0.04901
190.79,0.15,0.7,0.23904,0.093901,0.049242,0.24005,0.09582,0.050248,0.23892,0.093667,0.049119
191.49,0.15,0.7,0.23887,0.093883,0.049232,0.23996,0.095954,0.050318,0.23883,0.093804,0.049191
193.23,0.15,0.7,0.23797,0.094484,0.049547,0.23923,0.09688,0.050804,0.2379,0.094359,0.049482
193.91,0.15,0.7,0.23828,0.09462,0.049619,0.23945,0.096852,0.050789,0.23834,0.094729,0.049676
195.56,0.15,0.7,0.23825,0.095158,0.049901,0.23999,0.098478,0.051642,0.23834,0.095329,0.04999
196.27,0.15,0.7,0.24059,0.09467,0.049645,0.24077,0.095016,0.049827,0.24064,0.094767,0.049696
197.99,0.15,0.7,0.24068,0.095617,0.050142,0.24105,0.096316,0.050508,0.24092,0.096062,0.050375
198.69,0.15,0.7,0.24069,0.095562,0.050113,0.24125,0.096642,0.050679,0.2411,0.096346,0.050524
200.38,0.15,0.7,0.24025,0.096583,0.050648,0.24095,0.097918,0.051348,0.24084,0.097715,0.051242
201.08,0.15,0.7,0.24046,0.093583,0.049075,0.24096,0.094547,0.049581,0.24189,0.09631,0.050505
202.83,0.15,0.7,0.23886,0.092998,0.048768,0.23999,0.095161,0.049902,0.24125,0.097554,0.051158
203.53,0.15,0.7,0.2386,0.093103,0.048823,0.2398,0.095385,0.05002,0.241,0.097685,0.051226
205.24,0.15,0.7,0.23659,0.092804,0.048666,0.23825,0.095979,0.050331,0.23987,0.099074,0.051954
205.92,0.15,0.7,0.24093,0.093187,0.048867,0.24091,0.093164,0.048855,0.24124,0.093793,0.049185
207.59,0.15,0.7,0.24142,0.093593,0.04908,0.24144,0.09363,0.0491,0.24205,0.094801,0.049714
208.3,0.15,0.7,0.24159,0.093593,0.04908,0.24165,0.093707,0.04914,0.24232,0.094972,0.049803
210.06,0.15,0.7,0.24164,0.094162,0.049379,0.24176,0.094387,0.049497,0.24288,0.096526,0.050618
210.76,0.15,0.7,0.23968,0.090828,0.04763,0.24055,0.092482,0.048497,0.2415,0.094297,0.049449
212.47,0.15,0.7,0.23917,0.090256,0.04733,0.24094,0.093648,0.049109,0.24156,0.094823,0.049725
213.22,0.15,0.7,0.24173,0.093645,0.049107,0.24207,0.094291,0.049446,0.2417,0.093594,0.049081
215.02,0.15,0.7,0.24096,0.093701,0.049137,0.24186,0.095417,0.050037,0.24144,0.094601,0.049609
215.77,0.15,0.7,0.24041,0.093309,0.048931,0.24073,0.093921,0.049252,0.24072,0.093912,0.049247
217.49,0.15,0.7,0.23961,0.093683,0.049128,0.24006,0.094553,0.049584,0.24016,0.094742,0.049683
218.2,0.15,0.7,0.24017,0.094212,0.049405,0.23937,0.092686,0.048604,0.23973,0.093371,0.048964
219.92,0.15,0.7,0.24079,0.0951,0.04987,0.23952,0.092676,0.048599,0.24018,0.093938,0.049261
220.68,0.15,0.7,0.24111,0.093571,0.049069,0.24078,0.092948,0.048742,0.2411,0.093553,0.049059
222.39,0.15,0.7,0.24155,0.094259,0.049429,0.24099,0.093194,0.048871,0.24154,0.094254,0.049427
223.17,0.15,0.7,0.24199,0.094642,0.04963,0.24103,0.092808,0.048668,0.24153,0.093769,0.049172
224.91,0.15,0.7,0.24182,0.095034,0.049836,0.24067,0.09283,0.04868,0.24169,0.094784,0.049705
225.66,0.15,0.7,0.24202,0.093701,0.049137,0.24154,0.092787,0.048658,0.24174,0.093165,0.048856
227.39,0.15,0.7,0.24165,0.093993,0.04929,0.24102,0.092793,0.048661,0.24152,0.093729,0.049152
228.15,0.15,0.7,0.2414,0.093981,0.049284,0.24078,0.092802,0.048666,0.24132,0.093827,0.049203
229.87,0.15,0.7,0.24056,0.094452,0.049531,0.23978,0.09296,0.048748,0.2407,0.094712,0.049667
230.57,0.15,0.7,0.24019,0.094466,0.049538,0.23938,0.092928,0.048731,0.24046,0.094974,0.049804
232.28,0.15,0.7,0.24036,0.095322,0.049987,0.23876,0.092269,0.048386,0.24072,0.096013,0.050349
232.98,0.15,0.7,0.2414,0.093659,0.049115,0.24088,0.092659,0.048591,0.24201,0.094818,0.049723
234.71,0.15,0.7,0.24169,0.09426,0.04943,0.24069,0.092355,0.048431,0.2424,0.095613,0.050139
235.42,0.15,0.7,0.2417,0.093831,0.049205,0.24002,0.090638,0.04753,0.24136,0.093187,0.048868
237.16,0.15,0.7,0.24155,0.093821,0.0492,0.24002,0.090899,0.047667,0.24171,0.094112,0.049352
237.93,0.15,0.7,0.24215,0.094494,0.049553,0.24117,0.09262,0.04857,0.24153,0.093303,0.048928
239.66,0.15,0.7,0.24184,0.09486,0.049744,0.24035,0.09201,0.04825,0.24123,0.093692,0.049132
240.36,0.15,0.7,0.24147,0.093783,0.04918,0.24038,0.091698,0.048087,0.24202,0.094825,0.049726
242.08,0.15,0.7,0.24081,0.094473,0.049542,0.23936,0.091693,0.048084,0.24129,0.095387,0.050021
242.76,0.15,0.7,0.23976,0.092976,0.048756,0.24037,0.094142,0.049368,0.23991,0.093263,0.048907
244.43,0.15,0.7,0.23985,0.09326,0.048906,0.24066,0.094809,0.049718,0.23978,0.093134,0.048839
245.19,0.15,0.7,0.24073,0.094095,0.049343,0.24021,0.093095,0.048819,0.24038,0.093433,0.048996
246.93,0.15,0.7,0.24146,0.09482,0.049724,0.24059,0.093164,0.048855,0.24088,0.093715,0.049144
247.6,0.15,0.7,0.24144,0.09406,0.049325,0.24098,0.093185,0.048866,0.24093,0.093092,0.048818
249.28,0.15,0.7,0.24176,0.094722,0.049672,0.24106,0.093387,0.048972,0.24121,0.093671,0.049121
250.02,0.15,0.7,0.24139,0.094532,0.049573,0.24065,0.09312,0.048832,0.24079,0.093395,0.048976
251.7,0.15,0.7,0.24153,0.095743,0.050208,0.24031,0.093403,0.048981,0.24046,0.093698,0.049135
252.4,0.15,0.7,0.24056,0.093394,0.048976,0.24025,0.092792,0.04866,0.24077,0.093797,0.049187
254.04,0.15,0.7,0.24008,0.093485,0.049024,0.23988,0.093111,0.048827,0.24051,0.094308,0.049455
254.74,0.15,0.7,0.23977,0.093527,0.049046,0.23957,0.093161,0.048854,0.24012,0.094211,0.049404
256.47,0.15,0.7,0.23903,0.093746,0.04916,0.23896,0.0936,0.049084,0.23963,0.094883,0.049756
257.21,0.15,0.7,0.23905,0.0937,0.049136,0.23893,0.093461,0.049011,0.23951,0.09457,0.049593


==> figures/3task6network_fixed.csv <==
time,min_margin,confidence,margin1,std1,conf_interval1,margin2,std2,conf_interval2,margin3,std3,conf_interval3
0,0.15,0.7,0.23281,0.057308,0.030053,0.24105,0.073026,0.038295
2.065,0.15,0.7,0.23281,0.057308,0.030053,0.24105,0.073026,0.038295
4.239,0.15,0.7,0.23281,0.057312,0.030055,0.24106,0.073038,0.038301
6.511,0.15,0.7,0.2328,0.057304,0.03005,0.24105,0.073026,0.038295
8.853,0.15,0.7,0.23251,0.05685,0.029812,0.24122,0.07346,0.038523
11.17,0.15,0.7,0.232,0.055911,0.02932,0.2405,0.072091,0.037804
13.003,0.15,0.7,0.23376,0.058702,0.030783,0.23888,0.068361,0.035848
14.837,0.15,0.7,0.23418,0.061364,0.032179,0.23586,0.064497,0.033822
16.651,0.15,0.7,0.23406,0.06272,0.032891,0.23396,0.062505,0.032778
18.474,0.15,0.7,0.23383,0.063597,0.03335,0.23246,0.06107,0.032025
20.205,0.15,0.7,0.23483,0.064896,0.034032,0.23236,0.060307,0.031625
22.208,0.15,0.7,0.24218,0.072496,0.038017,0.23532,0.05942,0.03116
24.321,0.15,0.7,0.24197,0.070537,0.03699,0.23581,0.058787,0.030828
26.458,0.15,0.7,0.23988,0.065601,0.034401,0.23575,0.057725,0.030271
28.989,0.15,0.7,0.2363,0.058852,0.030862,0.23528,0.056906,0.029842
31.293,0.15,0.7,0.23519,0.05788,0.030352,0.23481,0.057177,0.029984
33.568,0.15,0.7,0.23596,0.058872,0.030872,0.2366,0.060076,0.031504
35.501,0.15,0.7,0.23815,0.06008,0.031506,0.24491,0.072958,0.038259
37.303,0.15,0.7,0.23979,0.061171,0.032078,0.24531,0.071701,0.0376
39.012,0.15,0.7,0.2411,0.062736,0.032899,0.24492,0.070018,0.036717
40.683,0.15,0.7,0.24208,0.064604,0.033879,0.24391,0.068091,0.035707
42.606,0.15,0.7,0.24268,0.066543,0.034895,0.24243,0.066061,0.034642
44.461,0.15,0.7,0.24273,0.068571,0.035959,0.24018,0.063705,0.033407
46.32,0.15,0.7,0.2434,0.070259,0.036844,0.23918,0.06222,0.032628
48.354,0.15,0.7,0.24432,0.071787,0.037645,0.23873,0.061126,0.032054
50.296,0.15,0.7,0.24006,0.06389,0.033504,0.23788,0.059727,0.031321
52.688,0.15,0.7,0.23644,0.058765,0.030816,0.23611,0.058143,0.03049
54.894,0.15,0.7,0.23424,0.05702,0.029902,0.23425,0.05698,0.02988
56.825,0.15,0.7,0.23277,0.056667,0.029716,0.23475,0.060341,0.031643
58.886,0.15,0.7,0.23223,0.056343,0.029546,0.23867,0.068532,0.035938
61.243,0.15,0.7,0.23242,0.055879,0.029303,0.24092,0.072073,0.037795
63.064,0.15,0.7,0.23425,0.058424,0.030638,0.24003,0.069373,0.036379
64.811,0.15,0.7,0.23471,0.061488,0.032244,0.23647,0.064771,0.033966
66.644,0.15,0.7,0.23449,0.062833,0.03295,0.23441,0.062676,0.032867
68.382,0.15,0.7,0.23409,0.063704,0.033406,0.23268,0.061093,0.032037
70.139,0.15,0.7,0.23425,0.064659,0.033907,0.2318,0.060141,0.031538
72.085,0.15,0.7,0.2434,0.074719,0.039183,0.23583,0.060285,0.031614
74.18,0.15,0.7,0.24418,0.074013,0.038812,0.23777,0.061777,0.032396
76.142,0.15,0.7,0.2435,0.07073,0.037091,0.23896,0.062074,0.032552
78.091,0.15,0.7,0.24194,0.066942,0.035104,0.23918,0.061685,0.032347
80.165,0.15,0.7,0.23963,0.062796,0.03293,0.23864,0.060907,0.031939
82.189,0.15,0.7,0.23676,0.058724,0.030795,0.2374,0.059962,0.031444
84.029,0.15,0.7,0.23658,0.058885,0.030879,0.23899,0.063464,0.033281
85.925,0.15,0.7,0.23711,0.059752,0.031334,0.24143,0.067984,0.035651
87.69,0.15,0.7,0.23808,0.05983,0.031375,0.24391,0.070955,0.037209
89.398,0.15,0.7,0.23889,0.060261,0.031601,0.24364,0.069325,0.036354
91.186,0.15,0.7,0.23954,0.061211,0.032099,0.24285,0.067523,0.035409
93.051,0.15,0.7,0.24,0.062674,0.032866,0.24142,0.065383,0.034287
94.909,0.15,0.7,0.24019,0.064532,0.03384,0.23952,0.063244,0.033165
96.869,0.15,0.7,0.24089,0.066731,0.034994,0.23832,0.061824,0.03242
98.751,0.15,0.7,0.24163,0.068811,0.036085,0.23722,0.060406,0.031677
100.71,0.15,0.7,0.24247,0.069876,0.036643,0.23698,0.059396,0.031148
102.83,0.15,0.7,0.23681,0.060031,0.03148,0.23591,0.058322,0.030584
104.97,0.15,0.7,0.2341,0.056795,0.029783,0.2343,0.057138,0.029963
106.98,0.15,0.7,0.23255,0.056031,0.029383,0.23515,0.060865,0.031918
109.1,0.15,0.7,0.23207,0.056042,0.029389,0.23887,0.068937,0.036151
111.39,0.15,0.7,0.23295,0.057052,0.029918,0.24069,0.071814,0.037659
113.23,0.15,0.7,0.23463,0.059187,0.031038,0.24001,0.069382,0.036384
115.08,0.15,0.7,0.23472,0.061586,0.032296,0.23676,0.065374,0.034282
116.99,0.15,0.7,0.23416,0.062369,0.032706,0.23493,0.063771,0.033441
118.92,0.15,0.7,0.23344,0.062657,0.032857,0.23352,0.062813,0.032939
120.77,0.15,0.7,0.23495,0.064121,0.033625,0.23434,0.063007,0.033041
122.75,0.15,0.7,0.24364,0.073683,0.038639,0.23813,0.063177,0.03313
124.74,0.15,0.7,0.24416,0.073343,0.038461,0.23812,0.061835,0.032426
126.75,0.15,0.7,0.24323,0.069955,0.036684,0.23904,0.061954,0.032489
128.69,0.15,0.7,0.24147,0.066014,0.034618,0.23911,0.061509,0.032255
130.67,0.15,0.7,0.23895,0.061733,0.032373,0.23835,0.060599,0.031778
132.58,0.15,0.7,0.23627,0.058183,0.030511,0.23714,0.059852,0.031386
134.36,0.15,0.7,0.23664,0.059024,0.030952,0.2394,0.064287,0.033712
136.12,0.15,0.7,0.23717,0.059835,0.031377,0.24161,0.068291,0.035812
137.67,0.15,0.7,0.2381,0.059837,0.031379,0.24389,0.070877,0.037168
139.35,0.15,0.7,0.23881,0.0602,0.031569,0.24367,0.069475,0.036432
141.05,0.15,0.7,0.23947,0.061105,0.032044,0.24293,0.067702,0.035503
142.88,0.15,0.7,0.23994,0.062449,0.032748,0.24163,0.065682,0.034444
144.78,0.15,0.7,0.24017,0.064234,0.033684,0.2398,0.063538,0.033319
146.59,0.15,0.7,0.24079,0.066424,0.034833,0.23845,0.061961,0.032492
148.5,0.15,0.7,0.24143,0.06843,0.035885,0.23739,0.060731,0.031847
150.51,0.15,0.7,0.24257,0.070138,0.03678,0.23703,0.059573,0.03124
152.5,0.15,0.7,0.23744,0.061028,0.032003,0.23611,0.058487,0.030671
154.73,0.15,0.7,0.23439,0.057003,0.029892,0.2346,0.057369,0.030084
156.71,0.15,0.7,0.23277,0.056111,0.029425,0.23472,0.059705,0.031309
158.68,0.15,0.7,0.23225,0.056108,0.029423,0.23824,0.067427,0.035359
160.75,0.15,0.7,0.23332,0.057218,0.030005,0.24126,0.072359,0.037945
162.84,0.15,0.7,0.23548,0.058932,0.030904,0.24298,0.073231,0.038402
165.15,0.15,0.7,0.23676,0.060096,0.031514,0.24344,0.07283,0.038192
166.79,0.15,0.7,0.23659,0.062981,0.033027,0.23858,0.066718,0.034987
168.69,0.15,0.7,0.23585,0.063527,0.033314,0.23657,0.064885,0.034026
170.51,0.15,0.7,0.23493,0.063765,0.033438,0.23479,0.063518,0.033309
172.22,0.15,0.7,0.23415,0.063928,0.033524,0.23337,0.062514,0.032782
174.07,0.15,0.7,0.23461,0.065056,0.034115,0.23211,0.060448,0.031699
176.13,0.15,0.7,0.24295,0.073655,0.038625,0.23446,0.057462,0.030133
178.18,0.15,0.7,0.24279,0.071855,0.037681,0.23532,0.057628,0.03022
180.13,0.15,0.7,0.23978,0.065441,0.034317,0.23571,0.057676,0.030246
182.38,0.15,0.7,0.23646,0.059329,0.031112,0.23578,0.058022,0.030427
184.2,0.15,0.7,0.23534,0.058289,0.030567,0.23602,0.059589,0.031248
186.1,0.15,0.7,0.23505,0.058816,0.030843,0.23568,0.060019,0.031474
188.02,0.15,0.7,0.23688,0.059447,0.031174,0.24071,0.066746,0.035002
189.96,0.15,0.7,0.23836,0.060169,0.031553,0.24302,0.069062,0.036216
191.74,0.15,0.7,0.23962,0.061465,0.032232,0.24259,0.067122,0.035199
193.33,0.15,0.7,0.24054,0.063116,0.033098,0.2416,0.06515,0.034164
194.96,0.15,0.7,0.24111,0.064862,0.034014,0.24038,0.063466,0.033281
196.6,0.15,0.7,0.24137,0.066701,0.034978,0.23895,0.062084,0.032557
198.49,0.15,0.7,0.24138,0.068319,0.035826,0.23744,0.060805,0.031886
200.3,0.15,0.7,0.24281,0.070167,0.036796,0.23731,0.059693,0.031303
202.26,0.15,0.7,0.24158,0.067157,0.035217,0.23736,0.059114,0.030999
204.06,0.15,0.7,0.23876,0.061784,0.0324,0.23708,0.058569,0.030714
206.16,0.15,0.7,0.23737,0.059565,0.031236,0.23665,0.058205,0.030523
208.36,0.15,0.7,0.23597,0.058291,0.030568,0.23795,0.062052,0.03254
210.43,0.15,0.7,0.23439,0.057805,0.030313,0.24057,0.069593,0.036495
212.41,0.15,0.7,0.2352,0.058804,0.030837,0.24255,0.07282,0.038187
214.44,0.15,0.7,0.23647,0.059598,0.031253,0.24407,0.074095,0.038855
216.29,0.15,0.7,0.2369,0.062419,0.032733,0.23995,0.068163,0.035744
218.05,0.15,0.7,0.23619,0.063406,0.03325,0.23732,0.065519,0.034358
219.84,0.15,0.7,0.23532,0.063706,0.033408,0.23549,0.06404,0.033583
221.66,0.15,0.7,0.2345,0.063873,0.033495,0.23399,0.062945,0.033008
223.52,0.15,0.7,0.234,0.06443,0.033787,0.23221,0.061149,0.032067
225.28,0.15,0.7,0.23974,0.069725,0.036564,0.23402,0.05893,0.030903
227.22,0.15,0.7,0.24332,0.07354,0.038565,0.23493,0.057539,0.030173
229.15,0.15,0.7,0.24151,0.069098,0.036235,0.23545,0.057545,0.030177
231.32,0.15,0.7,0.23826,0.062584,0.032819,0.23572,0.057746,0.030282
233.27,0.15,0.7,0.23549,0.057949,0.030388,0.23584,0.058606,0.030733
235,0.15,0.7,0.23516,0.058549,0.030703,0.23614,0.060411,0.03168
236.87,0.15,0.7,0.23545,0.059001,0.03094,0.23694,0.061857,0.032438
238.6,0.15,0.7,0.23754,0.059859,0.03139,0.24391,0.072006,0.03776
240.47,0.15,0.7,0.23905,0.060577,0.031767,0.24524,0.072389,0.037961
242.16,0.15,0.7,0.24054,0.061988,0.032507,0.24515,0.070785,0.03712
244.03,0.15,0.7,0.24162,0.063637,0.033371,0.24446,0.069047,0.036208
245.98,0.15,0.7,0.2425,0.065802,0.034507,0.24306,0.066859,0.035061
247.76,0.15,0.7,0.24279,0.067946,0.035631,0.24092,0.064386,0.033764
249.64,0.15,0.7,0.24303,0.069645,0.036522,0.23936,0.06265,0.032854
251.6,0.15,0.7,0.24388,0.071273,0.037376,0.23883,0.061642,0.032325
253.57,0.15,0.7,0.24162,0.066565,0.034907,0.23838,0.060387,0.031667
255.6,0.15,0.7,0.23761,0.060212,0.031575,0.23675,0.058577,0.030718
257.81,0.15,0.7,0.23503,0.057406,0.030104,0.23507,0.057452,0.030128
259.84,0.15,0.7,0.23354,0.0568,0.029786,0.23386,0.057327,0.030063
262.02,0.15,0.7,0.23235,0.056713,0.029741,0.23643,0.0644,0.033771
264.28,0.15,0.7,0.23305,0.057227,0.03001,0.24068,0.071767,0.037634


==> figures/3task6network_mobile.csv <==
time,min_margin,confidence,margin1,std1,conf_interval1,margin2,std2,conf_interval2,margin3,std3,conf_interval3
0,0.15,0.7,0.23281,0.057307,0.030052,0.24106,0.073043,0.038304
2.148,0.15,0.7,0.23281,0.057306,0.030051,0.24106,0.073037,0.038301
6.044,0.15,0.7,0.23187,0.055965,0.029348,0.24032,0.07204,0.037778
7.859,0.15,0.7,0.25508,0.078357,0.04109,0.25185,0.072195,0.037859
11.344,0.15,0.7,0.25382,0.078139,0.040976,0.2487,0.068361,0.035849
13.391,0.15,0.7,0.25523,0.078063,0.040936,0.251,0.069982,0.036698
16.644,0.15,0.7,0.23578,0.065255,0.03422,0.23353,0.061107,0.032045
18.365,0.15,0.7,0.25727,0.077919,0.040861,0.25763,0.078604,0.04122
22.293,0.15,0.7,0.25587,0.076479,0.040106,0.25322,0.071411,0.037448
24.064,0.15,0.7,0.23755,0.064702,0.03393,0.23885,0.067195,0.035237
27.829,0.15,0.7,0.22754,0.060289,0.031616,0.22952,0.06417,0.033651
29.566,0.15,0.7,0.26887,0.081184,0.042573,0.27301,0.089081,0.046714
33.651,0.15,0.7,0.26057,0.072006,0.03776,0.26805,0.086269,0.04524
35.586,0.15,0.7,0.2603,0.074824,0.039238,0.26714,0.087855,0.046071
39.179,0.15,0.7,0.24791,0.060809,0.031888,0.26081,0.085404,0.044786
41.001,0.15,0.7,0.26978,0.077871,0.040836,0.27479,0.087415,0.04584
44.831,0.15,0.7,0.25926,0.062769,0.032916,0.27232,0.087678,0.045979
46.647,0.15,0.7,0.27432,0.077189,0.040478,0.27985,0.087741,0.046011
50.676,0.15,0.7,0.26108,0.062592,0.032823,0.27354,0.086357,0.045285
52.415,0.15,0.7,0.28292,0.085648,0.044914,0.28428,0.088246,0.046276
56.422,0.15,0.7,0.26864,0.070271,0.03685,0.27778,0.087686,0.045983
58.219,0.15,0.7,0.29229,0.091083,0.047764,0.29106,0.088732,0.046531
61.793,0.15,0.7,0.28624,0.089796,0.047089,0.28436,0.086215,0.045211
63.514,0.15,0.7,0.2881,0.089031,0.046688,0.28543,0.083952,0.044025
67.28,0.15,0.7,0.27798,0.081891,0.042944,0.27714,0.080284,0.042101
69.076,0.15,0.7,0.29111,0.09344,0.049,0.28979,0.09093,0.047684
72.468,0.15,0.7,0.28769,0.092693,0.048608,0.28736,0.092051,0.048271
74.089,0.15,0.7,0.28987,0.096702,0.050711,0.28504,0.087487,0.045878
77.892,0.15,0.7,0.27486,0.081954,0.042977,0.26823,0.069295,0.036339
79.596,0.15,0.7,0.28059,0.087405,0.045835,0.28382,0.093571,0.049069
83.448,0.15,0.7,0.25918,0.061686,0.032348,0.26421,0.071283,0.037381
85.111,0.15,0.7,0.28008,0.091946,0.048217,0.26663,0.066305,0.03477
88.759,0.15,0.7,0.26451,0.08079,0.042366,0.25973,0.071677,0.037588
90.492,0.15,0.7,0.28184,0.090294,0.04735,0.27427,0.07586,0.039781
94.314,0.15,0.7,0.27117,0.085187,0.044672,0.26952,0.08203,0.043017
96.066,0.15,0.7,0.28269,0.090456,0.047435,0.27596,0.077622,0.040705
99.784,0.15,0.7,0.27374,0.091187,0.047819,0.26829,0.0808,0.042372
101.45,0.15,0.7,0.27851,0.090861,0.047647,0.27586,0.085796,0.044992
105.19,0.15,0.7,0.26497,0.085714,0.044948,0.26492,0.085621,0.044899
106.99,0.15,0.7,0.27789,0.091847,0.048165,0.2756,0.087485,0.045877
110.69,0.15,0.7,0.26216,0.080639,0.042287,0.26545,0.086916,0.045579
112.44,0.15,0.7,0.27159,0.083797,0.043943,0.27295,0.086388,0.045302
116.08,0.15,0.7,0.25936,0.076538,0.040137,0.26529,0.087852,0.04607
117.86,0.15,0.7,0.27759,0.09197,0.048229,0.27789,0.092547,0.048532
121.97,0.15,0.7,0.26523,0.086682,0.045456,0.26754,0.09108,0.047762
123.68,0.15,0.7,0.27162,0.086588,0.045407,0.27105,0.085508,0.044841
127.19,0.15,0.7,0.26462,0.089722,0.04705,0.26339,0.087365,0.045814
128.97,0.15,0.7,0.27242,0.091473,0.047968,0.27113,0.089003,0.046673
132.67,0.15,0.7,0.26284,0.093004,0.048772,0.26171,0.090849,0.047641
134.68,0.15,0.7,0.25896,0.082622,0.043327,0.27228,0.10802,0.056647
138.56,0.15,0.7,0.24161,0.069117,0.036245,0.26285,0.10963,0.057491
140.61,0.15,0.7,0.24868,0.079504,0.041692,0.25708,0.095523,0.050093
144.71,0.15,0.7,0.23428,0.064772,0.033966,0.24565,0.086439,0.045329
146.51,0.15,0.7,0.25244,0.081785,0.042888,0.26024,0.096665,0.050691
150.63,0.15,0.7,0.23609,0.063221,0.033153,0.24861,0.087096,0.045673
152.33,0.15,0.7,0.25288,0.069729,0.036566,0.26487,0.092577,0.048548
156.38,0.15,0.7,0.24503,0.064073,0.0336,0.25583,0.084668,0.0444
158.16,0.15,0.7,0.25392,0.069195,0.036286,0.26628,0.09278,0.048654
162.41,0.15,0.7,0.25192,0.065936,0.034577,0.26452,0.089971,0.047181
164.09,0.15,0.7,0.26336,0.086267,0.045238,0.26179,0.083283,0.043674
167.05,0.15,0.7,0.26077,0.085421,0.044795,0.25454,0.073537,0.038563
168.8,0.15,0.7,0.26031,0.076667,0.040204,0.26028,0.076607,0.040173
171.99,0.15,0.7,0.25779,0.073688,0.038642,0.2603,0.078482,0.041156
173.6,0.15,0.7,0.27216,0.096092,0.050391,0.25978,0.072483,0.03801
176.8,0.15,0.7,0.2675,0.089477,0.046922,0.2594,0.074031,0.038822
178.53,0.15,0.7,0.26553,0.080209,0.042062,0.26929,0.087372,0.045818
182.2,0.15,0.7,0.26183,0.07763,0.040709,0.2644,0.082532,0.04328
183.97,0.15,0.7,0.27429,0.095797,0.050236,0.27107,0.089648,0.047011
187.98,0.15,0.7,0.27233,0.095234,0.049941,0.26953,0.0899,0.047143
189.73,0.15,0.7,0.27076,0.088669,0.046498,0.27327,0.093451,0.049006
193.58,0.15,0.7,0.26512,0.091355,0.047907,0.26649,0.093965,0.049275
195.3,0.15,0.7,0.26979,0.09122,0.047836,0.2709,0.093339,0.048947
199.43,0.15,0.7,0.26096,0.082489,0.043257,0.2634,0.087135,0.045694
201.3,0.15,0.7,0.26347,0.08711,0.04568,0.26674,0.093345,0.04895
205.38,0.15,0.7,0.25494,0.074326,0.038977,0.26032,0.084576,0.044352
207.13,0.15,0.7,0.26445,0.080444,0.042185,0.26739,0.086051,0.045125
210.67,0.15,0.7,0.2635,0.077966,0.040885,0.26575,0.082248,0.043131
212.52,0.15,0.7,0.26309,0.078243,0.041031,0.26673,0.085195,0.044676
216.27,0.15,0.7,0.26529,0.081629,0.042806,0.2669,0.084698,0.044415
217.99,0.15,0.7,0.26549,0.07781,0.040804,0.27075,0.087849,0.046068
220.77,0.15,0.7,0.26677,0.082187,0.043099,0.26776,0.084064,0.044083
222.68,0.15,0.7,0.27363,0.088868,0.046602,0.27109,0.084029,0.044065
224.93,0.15,0.7,0.27522,0.093525,0.049045,0.2711,0.085675,0.044928
226.57,0.15,0.7,0.27493,0.096736,0.050729,0.26915,0.085704,0.044943
229.01,0.15,0.7,0.27674,0.10202,0.053498,0.27005,0.089253,0.046805
230.81,0.15,0.7,0.27633,0.093952,0.049269,0.27257,0.086792,0.045514
233.4,0.15,0.7,0.27887,0.099742,0.052305,0.27269,0.087948,0.04612
235.23,0.15,0.7,0.27945,0.10544,0.055292,0.27196,0.09115,0.047799
237.54,0.15,0.7,0.27665,0.099519,0.052188,0.27039,0.087577,0.045925
239.51,0.15,0.7,0.28303,0.10271,0.053862,0.27644,0.090163,0.047282
243.26,0.15,0.7,0.27612,0.09437,0.049487,0.26957,0.081875,0.042935
244.99,0.15,0.7,0.28044,0.10147,0.05321,0.2731,0.087472,0.04587
248.27,0.15,0.7,0.27532,0.096735,0.050728,0.26736,0.081565,0.042773
250.01,0.15,0.7,0.27645,0.093468,0.049015,0.27106,0.083195,0.043628
253.66,0.15,0.7,0.27645,0.099563,0.052211,0.26657,0.080722,0.042331
255.29,0.15,0.7,0.27523,0.099448,0.052151,0.2661,0.082029,0.043016
259.25,0.15,0.7,0.27278,0.10264,0.053823,0.26143,0.080999,0.042476


==> figures/dataChannelMean.dat <==
0,1
0.1,1
0.2,1
0.3,1
0.4,1
0.5,1
0.6,1
0.7,1
0.8,1
0.9,1
1,1
1.1,1
1.2,1
1.3,1
1.4,1
1.5,1
1.6,1
1.7,1
1.8,1
1.9,0.99999
2,0.99997
2.1,0.99992
2.2,0.99979
2.3,0.99954
2.4,0.99911
2.5,0.9984
2.6,0.99733
2.7,0.99582
2.8,0.99378
2.9,0.99114
3,0.98786
3.1,0.9839
3.2,0.97923
3.3,0.97387
3.4,0.96782
3.5,0.96111
3.6,0.95377
3.7,0.94585
3.8,0.9374
3.9,0.92847
4,0.9191
4.1,0.90936
4.2,0.89929
4.3,0.88895
4.4,0.87837
4.5,0.86761
4.6,0.85671
4.7,0.84571
4.8,0.83463
4.9,0.82352
5,0.81239
5.1,0.80128
5.2,0.79021
5.3,0.7792
5.4,0.76827
5.5,0.75743
5.6,0.74669
5.7,0.73607
5.8,0.72558
5.9,0.71522
6,0.70501
6.1,0.69494
6.2,0.68503
6.3,0.67528
6.4,0.66568
6.5,0.65624
6.6,0.64697
6.7,0.63786
6.8,0.62892
6.9,0.62013
7,0.61151
7.1,0.60305
7.2,0.59476
7.3,0.58662
7.4,0.57863
7.5,0.5708
7.6,0.56313
7.7,0.5556
7.8,0.54822
7.9,0.54098
8,0.53389
8.1,0.52694
8.2,0.52012
8.3,0.51344
8.4,0.50689
8.5,0.50047
8.6,0.49417
8.7,0.488
8.8,0.48195
8.9,0.47601
9,0.47019
9.1,0.46449
9.2,0.45889
9.3,0.45341
9.4,0.44803
9.5,0.44275
9.6,0.43757
9.7,0.43249
9.8,0.4275
9.9,0.42261
10,0.41781
10.1,0.4131
10.2,0.40848
10.3,0.40394
10.4,0.39949
10.5,0.39511
10.6,0.39082
10.7,0.3866
10.8,0.38246
10.9,0.3784
11,0.3744
11.1,0.37048
11.2,0.36662
11.3,0.36284
11.4,0.35911
11.5,0.35546
11.6,0.35186
11.7,0.34833
11.8,0.34485
11.9,0.34144
12,0.33808
12.1,0.33478
12.2,0.33153
12.3,0.32834
12.4,0.3252
12.5,0.32211
12.6,0.31907
12.7,0.31608
12.8,0.31314
12.9,0.31024
13,0.30739
13.1,0.30459
13.2,0.30183
13.3,0.29911
13.4,0.29643
13.5,0.2938
13.6,0.2912
13.7,0.28865
13.8,0.28613
13.9,0.28365
14,0.28121
14.1,0.2788
14.2,0.27643
14.3,0.2741
14.4,0.2718
14.5,0.26953
14.6,0.2673
14.7,0.26509
14.8,0.26292
14.9,0.26078
15,0.25867
15.1,0.25659
15.2,0.25454
15.3,0.25252
15.4,0.25052
15.5,0.24856
15.6,0.24662
15.7,0.2447
15.8,0.24281
15.9,0.24095
16,0.23911
16.1,0.2373
16.2,0.23551
16.3,0.23374
16.4,0.232
16.5,0.23028
16.6,0.22858
16.7,0.22691
16.8,0.22525
16.9,0.22362
17,0.22201
17.1,0.22041
17.2,0.21884
17.3,0.21729
17.4,0.21576
17.5,0.21424
17.6,0.21275
17.7,0.21127
17.8,0.20981
17.9,0.20837
18,0.20694
18.1,0.20554
18.2,0.20415
18.3,0.20277
18.4,0.20141
18.5,0.20007
18.6,0.19875
18.7,0.19744
18.8,0.19614
18.9,0.19486
19,0.1936
19.1,0.19234
19.2,0.19111
19.3,0.18988
19.4,0.18868
19.5,0.18748
19.6,0.1863
19.7,0.18513
19.8,0.18397
19.9,0.18283
20,0.1817
20.1,0.18058
20.2,0.17947
20.3,0.17838
20.4,0.1773
20.5,0.17622
20.6,0.17517
20.7,0.17412
20.8,0.17308
20.9,0.17205
21,0.17104
21.1,0.17003
21.2,0.16904
21.3,0.16805
21.4,0.16708
21.5,0.16611
21.6,0.16516
21.7,0.16422
21.8,0.16328
21.9,0.16235
22,0.16144
22.1,0.16053
22.2,0.15963
22.3,0.15874
22.4,0.15786
22.5,0.15699
22.6,0.15613
22.7,0.15527
22.8,0.15443
22.9,0.15359
23,0.15276
23.1,0.15193
23.2,0.15112
23.3,0.15031
23.4,0.14951
23.5,0.14872
23.6,0.14794
23.7,0.14716
23.8,0.14639
23.9,0.14563
24,0.14487
24.1,0.14412
24.2,0.14338
24.3,0.14265
24.4,0.14192
24.5,0.1412
24.6,0.14048
24.7,0.13977
24.8,0.13907
24.9,0.13837
25,0.13768
25.1,0.137
25.2,0.13632
25.3,0.13565
25.4,0.13498
25.5,0.13432
25.6,0.13367
25.7,0.13302
25.8,0.13238
25.9,0.13174
26,0.13111
26.1,0.13048
26.2,0.12986
26.3,0.12924
26.4,0.12863
26.5,0.12802
26.6,0.12742
26.7,0.12683
26.8,0.12624
26.9,0.12565
27,0.12507
27.1,0.12449
27.2,0.12392
27.3,0.12335
27.4,0.12279
27.5,0.12223
27.6,0.12168
27.7,0.12113
27.8,0.12059
27.9,0.12005
28,0.11951
28.1,0.11898
28.2,0.11845
28.3,0.11793
28.4,0.11741
28.5,0.11689
28.6,0.11638
28.7,0.11587
28.8,0.11537
28.9,0.11487
29,0.11438
29.1,0.11389
29.2,0.1134
29.3,0.11291
29.4,0.11243
29.5,0.11196
29.6,0.11148
29.7,0.11101
29.8,0.11055
29.9,0.11008
30,0.10962


==> figures/dataChannelVar.dat <==
0,0
0.1,0.0032787
0.2,0.0064516
0.3,0.0095238
0.4,0.0125
0.5,0.015385
0.6,0.018182
0.7,0.020896
0.8,0.023529
0.9,0.026087
1,0.028571
1.1,0.030986
1.2,0.033333
1.3,0.035616
1.4,0.037838
1.5,0.04
1.6,0.042105
1.7,0.044156
1.8,0.046154
1.9,0.048101
2,0.05
2.1,0.051852
2.2,0.053659
2.3,0.055422
2.4,0.057143
2.5,0.058824
2.6,0.060465
2.7,0.062069
2.8,0.063636
2.9,0.065169
3,0.066667
3.1,0.068132
3.2,0.069565
3.3,0.070968
3.4,0.07234
3.5,0.073684
3.6,0.075
3.7,0.076289
3.8,0.077551
3.9,0.078788
4,0.08
4.1,0.081188
4.2,0.082353
4.3,0.083495
4.4,0.084615
4.5,0.085714
4.6,0.086792
4.7,0.08785
4.8,0.088889
4.9,0.089908
5,0.090909
5.1,0.091892
5.2,0.092857
5.3,0.093805
5.4,0.094737
5.5,0.095652
5.6,0.096552
5.7,0.097436
5.8,0.098305
5.9,0.09916
6,0.1
6.1,0.10083
6.2,0.10164
6.3,0.10244
6.4,0.10323
6.5,0.104
6.6,0.10476
6.7,0.10551
6.8,0.10625
6.9,0.10698
7,0.10769
7.1,0.1084
7.2,0.10909
7.3,0.10977
7.4,0.11045
7.5,0.11111
7.6,0.11176
7.7,0.11241
7.8,0.11304
7.9,0.11367
8,0.11429
8.1,0.11489
8.2,0.11549
8.3,0.11608
8.4,0.11667
8.5,0.11724
8.6,0.11781
8.7,0.11837
8.8,0.11892
8.9,0.11946
9,0.12
9.1,0.12053
9.2,0.12105
9.3,0.12157
9.4,0.12208
9.5,0.12258
9.6,0.12308
9.7,0.12357
9.8,0.12405
9.9,0.12453
10,0.125
10.1,0.12547
10.2,0.12593
10.3,0.12638
10.4,0.12683
10.5,0.12727
10.6,0.12771
10.7,0.12814
10.8,0.12857
10.9,0.12899
11,0.12941
11.1,0.12982
11.2,0.13023
11.3,0.13064
11.4,0.13103
11.5,0.13143
11.6,0.13182
11.7,0.1322
11.8,0.13258
11.9,0.13296
12,0.13333
12.1,0.1337
12.2,0.13407
12.3,0.13443
12.4,0.13478
12.5,0.13514
12.6,0.13548
12.7,0.13583
12.8,0.13617
12.9,0.13651
13,0.13684
13.1,0.13717
13.2,0.1375
13.3,0.13782
13.4,0.13814
13.5,0.13846
13.6,0.13878
13.7,0.13909
13.8,0.13939
13.9,0.1397
14,0.14
14.1,0.1403
14.2,0.14059
14.3,0.14089
14.4,0.14118
14.5,0.14146
14.6,0.14175
14.7,0.14203
14.8,0.14231
14.9,0.14258
15,0.14286
15.1,0.14313
15.2,0.1434
15.3,0.14366
15.4,0.14393
15.5,0.14419
15.6,0.14444
15.7,0.1447
15.8,0.14495
15.9,0.14521
16,0.14545
16.1,0.1457
16.2,0.14595
16.3,0.14619
16.4,0.14643
16.5,0.14667
16.6,0.1469
16.7,0.14714
16.8,0.14737
16.9,0.1476
17,0.14783
17.1,0.14805
17.2,0.14828
17.3,0.1485
17.4,0.14872
17.5,0.14894
17.6,0.14915
17.7,0.14937
17.8,0.14958
17.9,0.14979
18,0.15
18.1,0.15021
18.2,0.15041
18.3,0.15062
18.4,0.15082
18.5,0.15102
18.6,0.15122
18.7,0.15142
18.8,0.15161
18.9,0.15181
19,0.152
19.1,0.15219
19.2,0.15238
19.3,0.15257
19.4,0.15276
19.5,0.15294
19.6,0.15313
19.7,0.15331
19.8,0.15349
19.9,0.15367
20,0.15385
20.1,0.15402
20.2,0.1542
20.3,0.15437
20.4,0.15455
20.5,0.15472
20.6,0.15489
20.7,0.15506
20.8,0.15522
20.9,0.15539
21,0.15556
21.1,0.15572
21.2,0.15588
21.3,0.15604
21.4,0.1562
21.5,0.15636
21.6,0.15652
21.7,0.15668
21.8,0.15683
21.9,0.15699
22,0.15714
22.1,0.1573
22.2,0.15745
22.3,0.1576
22.4,0.15775
22.5,0.15789
22.6,0.15804
22.7,0.15819
22.8,0.15833
22.9,0.15848
23,0.15862
23.1,0.15876
23.2,0.1589
23.3,0.15904
23.4,0.15918
23.5,0.15932
23.6,0.15946
23.7,0.1596
23.8,0.15973
23.9,0.15987
24,0.16
24.1,0.16013
24.2,0.16026
24.3,0.1604
24.4,0.16053
24.5,0.16066
24.6,0.16078
24.7,0.16091
24.8,0.16104
24.9,0.16117
25,0.16129
25.1,0.16141
25.2,0.16154
25.3,0.16166
25.4,0.16178
25.5,0.1619
25.6,0.16203
25.7,0.16215
25.8,0.16226
25.9,0.16238
26,0.1625
26.1,0.16262
26.2,0.16273
26.3,0.16285
26.4,0.16296
26.5,0.16308
26.6,0.16319
26.7,0.1633
26.8,0.16341
26.9,0.16353
27,0.16364
27.1,0.16375
27.2,0.16386
27.3,0.16396
27.4,0.16407
27.5,0.16418
27.6,0.16429
27.7,0.16439
27.8,0.1645
27.9,0.1646
28,0.16471
28.1,0.16481
28.2,0.16491
28.3,0.16501
28.4,0.16512
28.5,0.16522
28.6,0.16532
28.7,0.16542
28.8,0.16552
28.9,0.16562
29,0.16571
29.1,0.16581
29.2,0.16591
29.3,0.16601
29.4,0.1661
29.5,0.1662
29.6,0.16629
29.7,0.16639
29.8,0.16648
29.9,0.16657
30,0.16667

